Flow: A Modular Learning Framework for Mixed Autonomy Traffic

The rapid development of autonomous vehicles (AVs) holds vast potential for transportation systems through improved safety, efficiency, and access to mobility. However, the progression of these impacts, as AVs are adopted, is not well understood. Numerous technical challenges arise from the goal of analyzing the partial adoption of autonomy: partial control and observation, multi-vehicle interactions, and the sheer variety of scenarios represented by real-world networks. To shed light into near-term AV impacts, this article studies the suitability of deep reinforcement learning (RL) for overcoming these challenges in a low AV-adoption regime. A modular learning framework is presented, which leverages deep RL to address complex traffic dynamics. Modules are composed to capture common traffic phenomena (stop-and-go traffic jams, lane changing, intersections). Learned control laws are found to improve upon human driving performance, in terms of system-level velocity, by up to 57% with only 4-7% adoption of AVs. Furthermore, in single-lane traffic, a small neural network control law with only local observation is found to eliminate stop-and-go traffic - surpassing all known model-based controllers to achieve near-optimal performance - and generalize to out-of-distribution traffic densities.

==> data/avg_velocity_controllers.csv <==
densities (veh/km),densities,Stop-and-go stable limit cycle,Uniform flow unstable equilibrium,PI with saturation controller,FollowerStopper controller,GRU controller (ours),MLP controller (ours),Linear controller (ours),
104.7619048,0.104761905,1.813683061,2.545,1.88838374,1.771096191,2.385082192,2.470724108,2.38667,
100,0.1,2.117021849,3,2.18298199,2.087910492,2.890818086,2.902509572,2.821619,
95.65217391,0.095652174,2.399633452,3.454,2.491808608,2.409133198,3.380322594,3.38873704,3.254029,
91.66666667,0.091666667,2.669747499,3.908,3.092689813,2.730641007,3.877715591,3.873235814,3.683804,
88,0.088,3.003184481,4.362,3.819211371,3.052601363,4.351301966,4.354082401,4.11074,
84.61538462,0.084615385,3.31767878,4.815,4.378899044,4.132531576,4.82278137,4.780377733,4.53313,
81.48148148,0.081481481,3.596361294,5.269,5.044551538,4.149743771,5.289059798,5.293164215,4.948797,
78.57142857,0.078571429,3.895310883,5.722,5.698614723,4.149631582,5.717153035,5.70817391,5.360472,
75.86206897,0.075862069,4.268817351,6.174,6.178400965,4.149977082,6.00596665,6.025588142,5.760722,

==> data/fig8_vel.csv <==
time,no autonomous vehicles,1 autonomous vehicle,all autonomous vehicles
0.0,0.0,0.0,0.0
0.1,0.09836872443217073,0.09134238697272998,0.22520983997798746
0.2,0.19667282606159273,0.18262453697725814,0.428440649334613
0.30000000000000004,0.2949092480957733,0.27384314141471416,0.638607303782635
0.4,0.39307494169068363,0.36499482414806483,0.8752326934230982
0.5,0.4911668660542255,0.45607613374040323,1.1065755485777165
0.6000000000000001,0.5891819885498204,0.54708353513519,1.33755167745629
0.7000000000000001,0.68711728480023,0.6380134007129309,1.5664951162671057
0.8,0.7849697387917262,0.7288620006555581,1.796168661086527
0.9,0.8827363429787151,0.8196254925463113,1.9674648888438493
1.0,0.9804140983889263,0.910299910129256,2.20562385523458
1.1,1.0780000147292712,1.000881151148825,2.392864887330948
1.2000000000000002,1.1754911104924761,1.0913649641859784,2.5540222624540925
1.3,1.2728844130645882,1.1817469344039266,2.7585524120772673
1.4000000000000001,1.370176958833454,1.2720224681129342,2.9422566080895116
1.5,1.4673657932982669,1.3621867760607727,3.147127830282644
1.6,1.5644479711802741,1.4522348553530882,3.3370618001810075
1.7000000000000002,1.6614205565347377,1.5421614699066146,3.561445836289074
1.8,1.7582806228642345,1.6319611293381455,3.6921639730666342
1.9000000000000001,1.8550252532333775,1.7216280661938537,3.899812278165943
2.0,1.9516515403850423,1.8111562114274975,4.121821734469937
2.1,2.0481565868581826,1.9005391680427874,4.28678332970603
2.2,2.1445375051072975,1.9897701828255545,4.5101537852863
2.3000000000000003,2.2407914176236376,2.078842116106068,4.709511913642784
2.4000000000000004,2.336915457058205,2.167747409512011,4.925599471991028
2.5,2.432906766346623,2.256478051699312,5.117277029365354
2.6,2.5287624988359307,2.345025542082618,5.270709125372536
2.7,2.6244798184133704,2.433380852631025,5.4698127901875795
2.8000000000000003,2.7200558996372135,2.5215343878496013,5.643920157496804
2.9000000000000004,2.8154879278696754,2.6094759431347874,5.838974338161717
3.0,2.9107730994119883,2.697194661773928,6.0222392320902625
3.1,3.0059086216416406,2.784678990957846,6.254911634372462
3.2,3.1008917131518663,2.8719166372923217,6.458779023788813
3.3000000000000003,3.1957196038933753,2.9588945224311685,6.625525300257932
3.4000000000000004,3.290389535318411,3.045598739611564,6.807949725313121
3.5,3.384898760527108,3.132014512051843,6.939340486117375
3.6,3.4792445444162294,3.2181261543726394,7.129783931625
3.7,3.5734241638302593,3.30391703842215,7.297884471550794
3.8000000000000003,3.6674349077149064,3.389369565121512,7.093174745996167
3.9000000000000004,3.761274077273021,3.4744651441903756,7.2071770399941215
4.0,3.854938986122903,3.5591841838563214,7.331925479320396
4.1000000000000005,3.94842696045908,3.6435060928811707,7.510451542618404
4.2,4.041735339215477,3.7274092974348165,7.690890507998823
4.3,4.134861474231043,3.810871275490087,7.858095948220596
4.4,4.22780273041778,3.893868611472424,8.01811953006889
4.5,4.320556485931219,3.9763770738433313,8.179101349819502
4.6000000000000005,4.413120132343243,4.058371718089878,8.245895516381735
4.7,4.505491074817364,4.139827017195919,8.33779128413768
4.800000000000001,4.597666732286319,4.220717021046728,8.393826102521226
4.9,4.6896445374855125,4.301015469951736,8.458821923912394
5.0,4.781421590152415,4.3806981022668525,8.536754448230264
5.1000000000000005,4.872995694215701,4.459737386717789,8.539198535566353
5.2,4.9643643257677175,4.53810788801133,8.57054382159155
5.300000000000001,5.055524975603334,4.615784957004516,8.6157544004334
5.4,5.14647514941062,4.692745026248771,8.678568444143755
5.5,5.237212367963584,4.768965905715491,8.749081124882542
5.6000000000000005,5.327734167316956,4.844427067260264,8.86688199762746
5.7,5.418038099002948,4.919109904998074,8.987308033553221
5.800000000000001,5.508121730229909,4.992997957996903,9.107283761474823
5.9,5.597982644082863,5.066077081756832,9.234734233484104
6.0,5.374572886185311,4.8252904788836295,9.354097540390944
6.1000000000000005,5.446804571284396,4.879542712888481,9.439985789528285
6.2,5.519111968485445,4.933263690024605,9.531983018417245
6.300000000000001,5.5914190495012575,4.9863751563265515,9.606031657653542
6.4,5.663654154122256,5.038805274505087,9.689327475727415
6.5,5.735389285285718,5.090127631792112,9.773325894597269
6.6000000000000005,5.806850257691041,5.140571029026396,9.84884336203262
6.7,5.878115135663861,5.19021753269149,9.865792082111088
6.800000000000001,5.949117750236792,5.239005560623418,9.943460484356155
6.9,6.019796512766432,5.286878272351141,9.70739576995648
7.0,6.100857430301644,5.344546181112515,9.619305980328587
7.1000000000000005,6.181433746005822,5.401146431956009,9.564782895592481
7.2,6.261540785773976,5.456697651099881,9.530435423287637
7.300000000000001,6.341158918938974,5.5111818591001,9.568814602575486
7.4,6.420286587366808,5.564598168498639,9.597902499970205
7.5,6.498922672183581,5.616944877236663,9.590211848207385
7.6000000000000005,6.577066460715694,5.668219511768972,9.612133132485578
7.7,6.654717609267715,5.718418958028216,9.653666477055765
7.800000000000001,6.731876102764383,5.76753966898777,9.666539579483567
7.9,6.808541504459893,5.815577681019176,9.64681873675964
8.0,6.884715009349677,5.862529644440246,9.653900661783586
8.1,6.960397328975481,5.908392452840564,9.686610202114363
8.200000000000001,7.035589334978533,5.953163783052385,9.700207009869299
8.3,7.110292021915734,5.996842378832423,9.751275329709411
8.4,7.184506474477102,6.039428279107333,9.778812450539363
8.5,7.258233840085981,6.080922971624872,9.788665774200991
8.6,7.307719726644024,6.0975738770388395,9.823246437729185
8.700000000000001,7.353404443066535,6.110086082368268,9.848202999557312
8.8,7.398604230726314,6.121861690459111,9.894557642808005
8.9,7.443433298607461,6.133069583783508,9.955415062463747
9.0,7.487384132435891,6.1432567678817165,10.03604162227685
9.1,7.530882855876906,6.152913458638112,10.143643875291405
9.200000000000001,7.573725646841701,6.16389728172465,10.188099930962371
9.3,7.615736809616714,6.170199302026196,10.238852386666258
9.4,7.657263457834749,6.178004117311308,10.294502306469369
9.5,7.697648898951853,6.184746173280457,10.353200167422354
9.600000000000001,7.750046804992098,6.203711669916243,10.41475129065815
9.700000000000001,7.802793308441841,6.22290047085781,10.468154511284553
9.8,7.855246074771245,6.241651712653508,10.541318188715325
9.9,7.90726238618934,6.25982005223601,10.60700218961449
10.0,7.958879720702284,6.2774422517824515,10.669288042872134
10.100000000000001,8.010261311686305,6.294673753273146,10.724697441923464
10.200000000000001,8.061503305611486,6.311602321120879,10.794254433659214
10.3,8.112353333256452,6.327958397338244,10.87296696693851
10.4,8.162800829030575,6.343722521824557,10.933624491118694
10.5,8.21283669430601,6.3588767472895755,10.972520907391322
10.600000000000001,8.262730471326153,6.373682182217341,11.010418980334679
10.700000000000001,8.318314820388105,6.395134904049021,11.068902147847734
10.8,8.25838393202807,6.3191668333469755,11.144881162794164
10.9,8.292087643960933,6.301914682368031,11.239352642476025
11.0,8.324867723532467,6.296223354592861,11.33049327592936
11.100000000000001,8.356365451974883,6.2914194566260955,11.387487262015274
11.200000000000001,8.387177266715389,6.285409830338123,11.463682461195916
11.3,8.41653112636403,6.277420946842204,11.553866523558506
11.4,8.445131392736384,6.2681566855447315,11.66069820003838
11.5,8.472833498469365,6.2574887931340015,11.773665005672418
11.600000000000001,8.517344341567464,6.263143362559711,11.897839874794713
11.700000000000001,8.561724041778174,6.275443785892624,11.997001988291908
11.8,8.605891300989745,6.272682262605896,12.08310965135181
11.9,8.649781284797422,6.276331314943669,12.148662036301273
12.0,8.694094656361262,6.289670748346871,12.266311373130984
12.100000000000001,8.734612407452946,6.286964378473535,12.356353209951319
12.200000000000001,8.756806932138677,6.287066892187172,12.474859721181728
12.3,8.777716625810031,6.307118100502978,12.602930113434068
12.4,8.797559964013406,6.326465411528501,12.728601578855839
12.5,8.815986230177339,6.332108142811151,12.868782448177486
12.600000000000001,8.833006860426291,6.35031515203842,12.991043474102842
12.700000000000001,8.848841137982902,6.367581272723588,13.12299167863537
12.8,8.863000228950945,6.364007020146386,13.228577159011989
12.9,8.875861813063754,6.381565719962805,13.314926718210845
13.0,8.887269089217884,6.399370563933389,13.402063565902722
13.100000000000001,8.897111228072466,6.368327451043521,13.49379654367725
13.200000000000001,8.90570956826931,6.38655039858817,13.582166147897508
13.3,8.912547467219728,6.39653781852139,13.669463521723987
13.4,8.91827948880628,6.39578856122157,13.754675407716169
13.5,8.93031837657187,6.396398526042033,13.84066822284798
13.600000000000001,8.952310847497529,6.388107328229872,13.917491936245947
13.700000000000001,8.974151785599023,6.4078669309207665,14.022282369988247
13.8,8.995759353642796,6.428124865686802,14.121977481237915
13.9,9.017016890504683,6.448946793676255,14.216660587530082
14.0,9.037922543106761,6.46146495427793,14.276004630947094
14.100000000000001,9.058656765972255,6.476111792235206,14.348061737594163
14.200000000000001,9.079015713528962,6.4986740482174215,14.440229539148076
14.3,9.098982733776579,6.475051256850975,14.554748877073441
14.4,9.11854559914249,6.498608790768013,14.668897114487377
14.5,9.015782876549206,6.522846199812133,14.784256483735907
14.600000000000001,9.01201879119541,6.547778836914222,14.890430677299095
14.700000000000001,9.006785092308268,6.553628605631923,14.991585277204763
14.8,9.00046117693014,6.561119001867674,15.007198108913645
14.9,8.993017752110623,6.587864918348093,15.076885188865234
15.0,8.984195412323679,6.582670681491079,15.14689119524465
15.100000000000001,8.974602863809265,6.608981230441943,15.186811325563351
15.200000000000001,8.963661801430295,6.619904541959749,15.177558742178059
15.3,8.951686019713685,6.619295944270575,15.16936338540644
15.4,8.955877141322174,6.622341999113613,15.155602022770958
15.5,8.960203233762732,6.6363273747839875,15.177145664558182
15.600000000000001,8.964532090734854,6.637554924631547,15.200098856728953
15.700000000000001,8.939161921359714,6.649783442947594,15.20672408495024
15.8,8.923285936253206,6.620161683370163,15.193801703253834
15.9,8.905524356840477,6.631764778888857,15.17398264479743
16.0,8.885792469891305,6.616093777224087,15.150043986859147
16.1,8.8644869401831,6.647469265177363,15.143701397275182
16.2,8.841471390680312,6.679360257718042,15.139448125208556
16.3,8.817138120873944,6.693715098225748,15.137099580227313
16.400000000000002,8.790854995123386,6.726304655724372,15.1315854357926
16.5,8.763537858193715,6.736473196149049,15.128929457783551
16.6,8.734471604490043,6.769696975122782,15.10889211908625
16.7,8.704377822793946,6.803374320911915,15.105858463197409
16.8,8.67268357249518,6.831828546788077,15.097355698974484
16.900000000000002,8.640128511878542,6.805272335923545,15.083645953353502
17.0,8.606043728229306,6.795141109097058,15.053744169064895
17.1,8.57127811710351,6.828317830090958,15.031706132516316
17.2,8.53517640053964,6.84563719473199,14.997349086051884
17.3,8.498422634842973,6.861533097214468,14.979752440776812
17.400000000000002,8.478316297397607,6.865388894700444,14.920246745775431
17.5,8.460249388382461,6.898433132549632,14.894970845547528
17.6,8.442948789398383,6.90261000396344,14.866241731215313
17.7,8.426936924894072,6.916424963459248,14.856787562636592
17.8,8.411645792369843,6.913606037418786,14.867746786485617
17.900000000000002,8.396961674797735,6.898294515582044,14.861459784762133
18.0,8.338526878601996,6.929137891920727,14.862290354790845
18.1,8.305376177362493,6.937288751841318,14.852179370195197
18.2,8.271828376406221,6.946332424002935,14.83320241899038
18.3,8.237572652884024,6.928595551814416,14.819017577111566
18.400000000000002,8.203293632966796,6.947325135805843,14.802235369839801
18.5,8.168360545697922,6.976221358859996,14.7631962800845
18.6,8.1331490391911,7.0054068613130935,14.745598010415469
18.7,8.097776154079614,7.035147371071966,14.74316910884681
18.8,8.061118076427283,7.011822887496247,14.769648334177692
18.900000000000002,8.024802440522693,7.034647975373443,14.788852480640331
19.0,7.989245163332988,7.026436452164184,14.798959612981049
19.1,7.953380520684943,7.053866471870967,14.783093752644268
19.200000000000003,7.934162982166009,7.081941943547194,14.761610487172515
19.3,7.916510550445457,7.1009315521317955,14.732859161932074
19.400000000000002,7.901781864801024,7.1297418555675875,14.709809364571187
19.5,7.887667838809913,7.159112486185237,14.682602465864221
19.6,7.8566659411465585,7.189007984845024,14.659342654217626
19.700000000000003,7.824770994287136,7.203846500087164,14.647728219730196
19.8,7.79327125337783,7.234234854854507,14.633790938050227
19.900000000000002,7.762276802759069,7.24063821291311,14.615422901489186
20.0,7.732040059792815,7.271036214857824,14.609379860148335
20.1,7.702186626394139,7.301848409146332,14.620012709767801
20.200000000000003,7.6727542516435046,7.323718147959224,14.593336770686394
20.3,7.643512307803917,7.320888518466454,14.572318952415278
20.400000000000002,7.6144848176439215,7.344619299187142,14.551926855621073
20.5,7.586393184267121,7.373129157182855,14.537147847510818
20.6,7.558341795080352,7.38285917008392,14.497921633710218
20.700000000000003,7.531366821796899,7.387914766388374,14.458434637491274
20.8,7.5050703447159455,7.407221787959664,14.448234799240081
20.900000000000002,7.479253736629325,7.436628473701363,14.410709825122025
21.0,7.454683945391523,7.446688013718718,14.397024929141162
21.1,7.4298699298592,7.476034926232074,14.378686504209709
21.200000000000003,7.406438212662124,7.50559264614852,14.337586422178052
21.3,7.399231774268346,7.535322359436718,14.32288404056467
21.400000000000002,7.395024329468996,7.547554492893562,14.300883315230866
21.5,7.394194099122366,7.562125320760493,14.29091108952278
21.6,7.394879580680873,7.570465025983345,14.273776602668113
21.700000000000003,7.397024719072726,7.599442064650641,13.911995871496197
21.8,7.400570028177378,7.578253695824577,13.663534619827102
21.900000000000002,7.389480697583234,7.602084639241346,13.477619184922295
22.0,7.377076795795953,7.61968706045419,13.454224337564352
22.1,7.365321614073773,7.643623194116438,13.393456251408079
22.200000000000003,7.353351754283372,7.666914600822031,13.417302029087613
22.3,7.341899105901277,7.665416427578992,13.42215389025398
22.400000000000002,7.33058415774893,7.678855056207233,13.105831232860634
22.5,7.319198325035386,7.7054888445980865,12.927137241614323
22.6,7.308178829903861,7.70927804122716,12.825338794285088
22.700000000000003,7.297206386792638,7.676088245828808,12.778058383223533
22.8,7.2860999818030985,7.6629628629908675,12.769626474137064
22.900000000000002,7.275224302160368,7.651329672511715,12.767045098630456
23.0,7.264619260457665,7.673785941500662,12.79894791728927
23.1,7.255628607442645,7.684551463392019,12.860865170902914
23.200000000000003,7.2466527054340295,7.70671500371239,12.553273047972379
23.3,7.23782833481036,7.704929434705879,12.374240538701489
23.400000000000002,7.229127838467491,7.713448664067526,12.449059382438607
23.5,7.233124427306513,7.715493551185375,12.528017902996782
23.6,7.237684789906944,7.72513621701939,12.622430159634282
23.700000000000003,7.241731059377988,7.737501334619302,12.66158879541123
23.8,7.247550135338302,7.739784213850082,12.763378051345146
23.900000000000002,7.2538692521848365,7.729978265497734,12.841554374690213
24.0,7.243106518043346,7.73019284006895,12.943072358945217
24.1,7.231812214017488,7.71777307369102,13.020424269380277
24.200000000000003,7.220500614417747,7.729084923036901,13.084805255045193
24.3,7.208366311533591,7.698887931840541,12.545062338895848
24.400000000000002,7.196250403799249,7.690826115228157,12.270815997344291
24.5,7.183885530719044,7.6950585018750095,12.10907440766917
24.6,7.171084152254542,7.709564653075586,11.999184437024018
24.700000000000003,7.1583717570184415,7.681836871687595,11.908259265808354
24.8,7.145509721471667,7.695082249461204,11.863527674335817
24.900000000000002,7.132308188113307,7.684891990945483,11.805587757834465
25.0,7.119258014732809,7.679265856184957,11.787513167299727
25.1,7.106358217745209,7.690213972716117,11.799093214326563
25.200000000000003,7.095001888887828,7.692940183945999,11.203556638425804
25.3,7.083491001826464,7.686212095148432,11.175596496814078
25.400000000000002,7.0719780180647405,7.6959474037246025,11.151542089198017
25.5,7.060452128775594,7.6908641850691115,11.152970870007426
25.6,7.048860612637226,7.702540328286514,11.172596240226083
25.700000000000003,7.0367953263584,7.65775655903085,11.185491733854917
25.8,7.024731166532789,7.667831617055581,11.198628450108362
25.900000000000002,7.0126562155994545,7.660212589353444,11.233736511447415
26.0,7.01180781651958,7.63527952193333,11.28562971968697
26.1,7.011251419119534,7.633041160806643,11.323409547789268
26.200000000000003,7.0110715295823125,7.612614692905462,11.362213001192972
26.3,7.0112471764689115,7.584629516736306,11.375389784481277
26.400000000000002,7.011768139889222,7.591705161124666,11.027597775880617
26.5,7.012625626297877,7.578754264117971,10.827329258581173
26.6,7.0138217275385,7.581828318545789,10.716492997621016
26.700000000000003,7.0039842730470525,7.589870364048385,10.678277246190428
26.8,6.988247703709358,7.598615970150319,10.64479902691666
26.900000000000002,6.972587485851404,7.604695704212962,10.634762594376836
27.0,6.956692050907866,7.582072062680384,10.633695409043773
27.1,6.941331402582743,7.589361414132395,10.60977004027041
27.200000000000003,6.925943759605929,7.571796877549072,10.581967081602627
27.3,6.910269284592397,7.5469681522434815,10.5666723474594
27.400000000000002,6.894772835155215,7.515031803720599,10.584215445903196
27.5,6.8794072849688765,7.5218805502941075,10.63270526107712
27.6,6.86492184887022,7.521477427974943,10.673477699389768
27.700000000000003,6.850383554272694,7.51974183960175,10.705353149688376
27.8,6.835922234092698,7.527922597885589,10.72808464637913
27.900000000000002,6.821496355906267,7.536816163022938,10.732238264619395
28.0,6.807034537979933,7.546386085482459,10.754475284071576
28.1,6.79208894444686,7.55659910606486,10.79607878993129
28.200000000000003,6.777140330625223,7.559686198460945,10.823780101411506
28.3,6.762762922881618,7.560566778311434,10.873719061743525
28.400000000000002,6.748314995392229,7.572031570681307,10.940277326264885
28.5,6.733775990942246,7.584066059339782,10.971291632025482
28.6,6.729623282535507,7.577233110946828,11.022362409022964
28.700000000000003,6.725665664423059,7.589654247385339,11.09372270633491
28.8,6.72191387911075,7.602630725673398,11.16513081573224
28.900000000000002,6.7183801745935074,7.61620534378595,11.213983767486024
29.0,6.7150778955829065,7.569851421833008,11.284958102822646
29.1,6.712021135388636,7.555153824952308,11.333755158246221
29.200000000000003,6.709224462217427,7.553335769561258,11.408301966054683
29.3,6.706702727567527,7.527621883566688,11.484388791915714
29.400000000000002,6.704470957650598,7.540921281536292,11.556546271510266
29.5,6.686552579286851,7.546574013685524,11.62720370254652
29.6,6.6668580805028625,7.545549641885741,11.697289064978905
29.700000000000003,6.646665596628801,7.560370810323933,11.764181768869014
29.8,6.6263352470707755,7.514890729226226,11.854481917099234
29.900000000000002,6.60549344306962,7.529390941376701,11.952726597408992
30.0,6.5840558136735945,7.483677897163276,12.047119916540186
30.1,6.562502071232589,7.494834844341866,12.141674153146486
30.200000000000003,6.54083139204013,7.493618716452941,12.249493019926714
30.3,6.52051088136899,7.468394696728671,12.35385131358775
30.400000000000002,6.499996817556949,7.482683782535139,12.45169700779926
30.5,6.47936774401375,7.476332047089465,12.555764946412877
30.6,6.458640342632882,7.488681677424678,12.677567193127128
30.700000000000003,6.437715521317991,7.483750717965761,12.75162294540367
30.8,6.416381823750025,7.485837114206935,12.821872599779459
30.900000000000002,6.395067775204161,7.454543241603193,12.903777939861612
31.0,6.373798917791957,7.452914671285455,12.971427841770108
31.1,6.352596390076816,7.460232578171897,13.03593908461457
31.200000000000003,6.331483929052935,7.476436980788322,13.128807807363202
31.3,6.320925442938097,7.476454190797341,13.205831220020269
31.400000000000002,6.311054271023912,7.470591016327023,13.303377630831074
31.5,6.301871546527208,7.488590663585162,13.38681582727212
31.6,6.293598649113059,7.4898951064027255,13.49944743450169
31.700000000000003,6.286043438995362,7.4727394111014815,13.630599121271043
31.8,6.279226094895494,7.479036875811167,13.755187417380304
31.900000000000002,6.273167580381815,7.466838602387626,13.889746347297185
32.0,6.267888314091707,7.485996952752117,14.034125911547184
32.1,6.253570447786108,7.499906307037596,14.14261275324344
32.2,6.2325827776077976,7.468218786687912,14.236098660368176
32.300000000000004,6.212387313885742,7.488144524803802,14.326580386381682
32.4,6.193208419154511,7.455233881652389,14.362748535474811
32.5,6.174474143248136,7.448994972086021,14.397517677856316
32.6,6.156376728773834,7.468409661935502,14.454850850667835
32.7,6.139100957763055,7.489375729152883,14.51754063694032
32.800000000000004,6.124046343109911,7.502296257026752,14.563482028933407
32.9,6.1091398703354045,7.485820402567571,14.586978532835783
33.0,6.094942156614261,7.5082114724104585,14.561273854158442
33.1,6.0813569304880515,7.525708317644882,14.586076255696957
33.2,6.068294320948609,7.54000928766017,14.625383162810326
33.300000000000004,6.055475351646698,7.541298519441504,14.672895458524366
33.4,6.042755758596916,7.538787205218115,14.7262132916659
33.5,6.030392291677685,7.554734302108824,14.776057057061333
33.6,6.018315477329558,7.565742015180275,14.807425626604468
33.7,6.006465204449932,7.5860519847252945,14.83112574084889
33.800000000000004,5.994790228798407,7.613904189034012,14.852872048175268
33.9,5.983246699959866,7.604396156537347,14.860632013166429
34.0,5.981868247203527,7.6329687287947,14.877224663352806
34.1,5.980660423857201,7.601878232262378,14.887041566047099
34.2,5.97986672617607,7.629781370622335,14.880331142390537
34.300000000000004,5.979426466736903,7.659133888696441,14.864720635514187
34.4,5.979979917941003,7.658951805572328,14.859591632074364
34.5,5.980856989645175,7.650820939540458,14.875049780747618
34.6,5.978949450051235,7.6451706544070746,14.88101488256572
34.7,5.964012098835249,7.623122467269886,14.891408880287932
34.800000000000004,5.9484696896487765,7.637656913366988,14.882566541639024
34.9,5.933063268365269,7.628022458407324,14.911494567747399
35.0,5.9177225861548965,7.6544096380229485,14.960354480123618
35.1,5.901746602386072,7.664294189202183,15.015175114407768
35.2,5.885852758231374,7.692735239780502,15.031698566055756
35.300000000000004,5.870015009697751,7.7227888461855985,15.030366143680268
35.4,5.85664095847845,7.731917651478347,15.007675044126438
35.5,5.842993579110198,7.747816204703233,14.989834234024176
35.6,5.829400589640606,7.766757356889143,14.960982689839351
35.7,5.815822416647097,7.791367199242848,14.920948174916337
35.800000000000004,5.80222943628105,7.823199573507378,14.896955526925797
35.9,5.788223377273973,7.838992799642211,14.882157393228576
36.0,5.774112800164921,7.83617962151938,14.843259332969973
36.1,5.760010409274808,7.834323241997126,14.808202920777441
36.2,5.745910476522957,7.867420658190033,14.768591877937082
36.300000000000004,5.7318179377922345,7.901845179353679,14.74763252766403
36.4,5.717489502015161,7.9110297287175895,14.745550147349904
36.5,5.703201902536825,7.942597972294977,14.759871039401025
36.6,5.6904693314401324,7.9516045195348255,14.777687149966335
36.7,5.679204664322756,7.987817045793227,14.584574607532478
36.800000000000004,5.674875209629539,7.986599684460658,14.443351872293604
36.9,5.671041696204307,7.999542312968976,14.343141531675696
37.0,5.66775604491791,7.976861426529999,14.276148012943016
37.1,5.665067445727378,8.010762744861237,14.223005886933494
37.2,5.663021326881698,8.03497838020032,14.181265223995682
37.300000000000004,5.660487540675859,8.070956554650296,14.145484358862943
37.4,5.66000903435237,8.06313481731204,14.135177382389204
37.5,5.650352597255319,8.098859490477658,13.801106306121408
37.6,5.634193325343665,8.135906962284647,13.589791690305246
37.7,5.618716237212051,8.173746851756873,13.468812786588009
37.800000000000004,5.6041595358368,8.170342754667132,13.54430348588892
37.9,5.59000870045518,8.193841065862937,13.623416804284409
38.0,5.576419692342683,8.208451039960933,13.68187685462639
38.1,5.5636102193930315,8.230717605214204,13.74983533861182
38.2,5.553123802637184,8.222636567400537,13.464214448456147
38.300000000000004,5.542701616379679,8.255677461965682,13.3118699879108
38.400000000000006,5.532956575807581,8.276862732767778,13.23578865672178
38.5,5.523802492594538,8.273476002476658,13.200013438315581
38.6,5.514321614923781,8.277280310390504,13.183123373190147
38.7,5.505205906709034,8.287109191296217,13.192370135849329
38.800000000000004,5.496278071979121,8.28147958619736,13.211791626667596
38.900000000000006,5.487811931640943,8.314011959389179,13.269259662942684
39.0,5.479636355888791,8.323922420337729,13.330939373472939
39.1,5.471797365809951,8.350872235032808,13.005577672208673
39.2,5.464246849847226,8.324984994703946,12.813542737485479
39.300000000000004,5.4569393378239885,8.342627620102231,12.867411511315918
39.400000000000006,5.450108673477337,8.320267403721735,12.94058831431239
39.5,5.446096447748964,8.343651256466618,13.024323774624477
39.6,5.4490489612660395,8.3675099109464,13.136613722125094
39.7,5.4524502188231185,8.39893427432793,13.227560697440264
39.800000000000004,5.456306955597334,8.414005358873299,13.302296301468859
39.900000000000006,5.460626756530667,8.447039225453878,12.9934408860516
40.0,5.4654180177465985,8.478947464391572,12.834204110484848
40.1,5.470689860298698,8.503244007649702,12.732176413363987
40.2,5.47645200264793,8.527988944166989,12.675440472001286
40.300000000000004,5.482714604086263,8.545761919056153,12.615483792215803
40.400000000000006,5.482236208968827,8.522181749494283,12.611001959626915
40.5,5.472093514787498,8.55547096044972,12.604690525788714
40.6,5.462577346327142,8.550443980554922,12.649939819813659
40.7,5.453697332146254,8.546052112578018,12.723184543918185
40.800000000000004,5.444753819621903,8.549749688198787,12.751605107473097
40.900000000000006,5.436257705933243,8.547865883731872,12.45214587745181
41.0,5.42821768131043,8.545185855394713,12.493321025497512
41.1,5.422088505627444,8.54598057359491,12.572861772808395
41.2,5.415960140304068,8.567590659338839,12.62376326190107
41.300000000000004,5.410252108586588,8.595673590383358,12.680444377375514
41.400000000000006,5.404880162710152,8.61425080557095,12.744430997557853
41.5,5.39976518743575,8.641458198108314,12.773986939797888
41.6,5.394537368522854,8.657312626578989,12.8316128060225
41.7,5.389295751799159,8.66209312349021,12.929434738984185
41.800000000000004,5.384195123188083,8.682542399548103,12.653819739222275
41.900000000000006,5.379184598123118,8.67642808756869,12.514897955718324
42.0,5.3744172153935486,8.675364149906196,12.432544370694883
42.1,5.369673359186769,8.703491020658676,12.406174147398987
42.2,5.364933885010018,8.714199263586613,12.371587270993578
42.300000000000004,5.361199973453227,8.743254502209309,12.320731028931634
42.400000000000006,5.3662199119112,8.739671988039749,12.29051411484608
42.5,5.372701995735009,8.728847862371639,12.304515658536845
42.6,5.379383813499118,8.753793922312129,12.305838320065101
42.7,5.386323046574939,8.762826144714433,12.28950825946522
42.800000000000004,5.3935734568988325,8.729727298276774,12.325566736563768
42.900000000000006,5.401184455270097,8.740741410645231,12.389752324304334
43.0,5.409200801441515,8.716685387984336,12.468203260804836
43.1,5.416985074490206,8.737117661844191,12.528181544808225
43.2,5.408920691104478,8.76032974727882,12.57645801168432
43.300000000000004,5.401086221659775,8.774769853901795,12.615862447501721
43.400000000000006,5.393968066694322,8.799573470125027,12.649728106887077
43.5,5.387256357892009,8.806555174047386,12.677544153448379
43.6,5.3806971000705675,8.832143240859828,12.703321879238533
43.7,5.374713046816399,8.858657291899886,12.72810089115263
43.800000000000004,5.370103669650429,8.88601871691766,12.736932591733453
43.900000000000006,5.367062182768236,8.904712136754448,12.766617320737103
44.0,5.364289176052958,8.915792263743656,12.794971783481929
44.1,5.361885625498145,8.923923180147444,12.879211657712952
44.2,5.359780940376957,8.891026552706213,12.982526917192372
44.300000000000004,5.357868952143547,8.868071841980823,13.100470230379633
44.400000000000006,5.355693677972957,8.87772007260009,13.222848421919037
44.5,5.353606056832834,8.854524545014034,13.323903592853286
44.6,5.351649608824539,8.875802844186753,13.410894112808986
44.7,5.349774149411801,8.876924580852704,13.489352429616591
44.800000000000004,5.3479393953276615,8.870378833376861,13.579109335308653
44.900000000000006,5.346112162662289,8.830025709734125,13.691703651867261
45.0,5.344265526163291,8.829505636710945,13.807376408565728
45.1,5.344764572354768,8.845182386242332,13.925641215524227
45.2,5.35256536211674,8.863310769513358,14.04860340256912
45.300000000000004,5.360596768167636,8.870800144729905,14.158828933543402
45.400000000000006,5.368879003232579,8.878457726892107,14.270460586784976
45.5,5.377431549981779,8.898217546878644,14.363773919363956
45.6,5.386273243914914,8.904265563543708,14.459388577020887
45.7,5.3954223252533495,8.916769686750262,14.544751304445521
45.800000000000004,5.40489645589652,8.937910680983581,14.601996420050112
45.900000000000006,5.414712705093048,8.930720270991237,14.67039268373774
46.0,5.408456420119138,8.890806313038054,14.72563667095296
46.1,5.401667757817189,8.854300034915688,14.779978095378846
46.2,5.395473386248453,8.866840651864528,14.82841638547289
46.300000000000004,5.3896514504640125,8.86527292313273,14.880497628438103
46.400000000000006,5.3836964959109705,8.86559611484077,14.921309673404995
46.5,5.378162659968142,8.876050945627519,14.93628084525318
46.6,5.372972562751693,8.882803797823446,14.9689770098282
46.7,5.3692436694509285,8.899893981185356,15.008173238501433
46.800000000000004,5.365616843875681,8.917913430267705,15.044393069110557
46.900000000000006,5.3622879304100115,8.905567121328348,15.08479230944201
47.0,5.359172864997461,8.89435800170096,15.13242167967466
47.1,5.356195626427224,8.8543496255728,15.170233949574184
47.2,5.352837933780154,8.816157407225955,15.200083451601895
47.300000000000004,5.349524330161749,8.822447850755394,15.219476225522484
47.400000000000006,5.345993146113715,8.834624910469229,15.240778863556773
47.5,5.342447415443336,8.846145197757716,15.25975752750052
47.6,5.338851929488066,8.818426470233371,15.244697198441147
47.7,5.335181264631389,8.830788233107869,15.177422008857162
47.800000000000004,5.3314188181013895,8.843968513029008,15.147647055052273
47.900000000000006,5.329502799179422,8.853499655901363,15.134000689513147
48.0,5.334010844645574,8.847808765158998,15.151358701362103
48.1,5.340189117783929,8.862315391839836,15.17963191580641
48.2,5.346594708906741,8.857282005720165,15.19270846227641
48.300000000000004,5.3532778731946875,8.811331617572748,15.211546144553939
48.400000000000006,5.360285797483991,8.780880458009463,15.224324321688503
48.5,5.367662217118266,8.791191236362152,15.225936590508464
48.6,5.37544712851082,8.792685658834712,15.235782546450347
48.7,5.383676598844825,8.795565273660042,15.22415006097756
48.800000000000004,5.38744857168461,8.807774177186324,15.226724946493698
48.900000000000006,5.379478138249992,8.820891729546268,15.224076645865912
49.0,5.3715996980484695,8.834837771320172,15.188619762742444
49.1,5.364448658628711,8.841905469443743,15.188288761702387
49.2,5.357837426797869,8.813578378199328,15.177400874541219
49.300000000000004,5.351223481860203,8.76656245814969,15.16151234788221
49.400000000000006,5.3460122394706255,8.7681590484565,15.16967450289768
49.5,5.341242664701993,8.779624648679794,15.165128019449487
49.6,5.337402094009088,8.780666056966144,15.16034410456522
49.7,5.333680346816242,8.764618753697617,15.128084532325676
49.800000000000004,5.330305181429667,8.771073422190954,15.103863411450087
49.900000000000006,5.327211473010576,8.767668685776538,15.05363625224825
50.0,5.324238175547512,8.746677126677195,15.038844977258103
50.1,5.320996738052826,8.731671568605236,15.04111775215837
50.2,5.317891647615958,8.71658307773749,15.01775616156415
50.300000000000004,5.3149264424403295,8.68625632760447,15.030174651696356
50.400000000000006,5.312061042050533,8.662221736669565,15.064618401188241
50.5,5.3092624007483575,8.634701289850755,15.094207044407536
50.6,5.306503541322317,8.632896433263987,15.119138153557884
50.7,5.303762711100193,8.639183735079927,15.135670689227572
50.800000000000004,5.310959374020254,8.64675829326725,15.137303442179904
50.900000000000006,5.3184367853298005,8.631130605100997,15.126908505795296
51.0,5.326211962555072,8.639317564852245,15.130894908140567
51.1,5.334301886932288,8.648575581021573,15.129060278383909
51.2,5.342723520796766,8.650219358280635,15.138401260736712
51.300000000000004,5.351493770052469,8.636282266519297,15.14773187280509
51.400000000000006,5.360629401085952,8.63211332420721,15.159012761871335
51.5,5.370146926720973,8.594487947749162,15.165807668432848
51.6,5.374040629426562,8.602958900655064,15.172150691505777
51.7,5.367188662729168,8.597154941324915,15.178295024210708
51.800000000000004,5.360370622539375,8.60135987349063,14.913244819684191
51.900000000000006,5.354173985452946,8.56725601032235,14.707950222879072
52.0,5.348370975648337,8.576080835334924,14.561804346573082
52.1,5.342461146547373,8.525907873835669,14.467326024436348
52.2,5.33700196310381,8.502101326809372,14.392170352387225
52.300000000000004,5.331911214242948,8.490067427924572,14.011808686940343
52.400000000000006,5.327609891537684,8.470772275417122,13.736154167371055
52.5,5.3233860219159315,8.440188320501372,13.550244808259858
52.6,5.319431817453247,8.44437672235881,13.559351396514613
52.7,5.315674429453978,8.450125329522152,13.606935732572762
52.800000000000004,5.312051063468988,8.457259069534496,13.660262625620282
52.900000000000006,5.30804913499471,8.457852818131105,13.737430520562993
53.0,5.30430234940274,8.46693998868489,13.822005557497665
53.1,5.300607669579442,8.384340975569438,13.912646559936869
53.2,5.296930907235529,8.375280896471748,13.990480288409298
53.300000000000004,5.293247518396319,8.366323731195505,14.074188086442685
53.400000000000006,5.289541452469948,8.35757693277551,13.774944369377565
53.5,5.285804052164642,8.349002921464349,13.553607929555913
53.6,5.29194312329389,8.340555803687433,13.433783326230383
53.7,5.299515061886825,8.33223057565047,13.386877332564927
53.800000000000004,5.3072713630456665,8.324026775976847,13.380560816088135
53.900000000000006,5.315264337061865,8.315995504923574,13.3917790429124
54.0,5.3235433210286045,8.30812067203067,13.066102840094981
54.1,5.332154226030852,8.299843686774164,12.869721180540239
54.2,5.341139190361888,8.308936539579031,12.919241242857646
54.300000000000004,5.350536343845449,8.319219406329468,12.981385683389032
54.400000000000006,5.343539914907231,8.330631700829299,13.038999662994055
54.5,5.336466449479171,8.343119027837579,13.107217441842351
54.6,5.330085390045474,8.356631166390969,13.178622288232017
54.7,5.324191715530756,8.371120814104204,13.242088640835409
54.800000000000004,5.318327211552761,8.386542808967016,13.302734032354953
54.900000000000006,5.313036809090297,8.402853652189298,13.363903413957816
55.0,5.308251507038933,8.391571454471295,13.428794287481882
55.1,5.3051705185558,8.356718431688678,13.144023089270751
55.2,5.302318336287482,8.353854520624306,12.98786265442843
55.300000000000004,5.299892380361753,8.370728360845538,12.902099357341573
55.400000000000006,5.2978169335027046,8.388603246521708,12.8414643538447
55.5,5.296023070041679,8.378666825194085,12.824318912992789
55.6,5.2938925314488205,8.36108964670211,12.804485503251474
55.7,5.291957090400528,8.355087789250335,12.854965888526062
55.800000000000004,5.2901884591584105,8.373636704194443,12.508064020195091
55.900000000000006,5.288536287991441,8.379434103998264,12.546604849325659
56.0,5.2869583971756,8.383981755661715,12.596209672917524
56.1,5.285420159567734,8.362257234773715,12.644227530269879
56.2,5.283893605645779,8.353203641588559,12.716304623349945
56.300000000000004,5.284325522449103,8.372704901379135,12.78448276647608
56.400000000000006,5.29252284218701,8.34511453406015,12.833595560979537
56.5,5.300980202943715,8.339542162614787,12.926904425124928
56.6,5.309717916976189,8.34937844730524,12.993375138524339
56.7,5.3187556602779305,8.366323182317794,13.07002804520061
56.800000000000004,5.328112504932341,8.362878095431926,13.106621307520664
56.900000000000006,5.337806922046734,8.360323958478826,12.766462583205312
57.0,5.347856753253498,8.367916120594122,12.575757527749376
57.1,5.357845064756403,8.354688034452762,12.44560571562711
57.2,5.351658414075753,8.341424317584686,12.361997165902526
57.300000000000004,5.34552193714444,8.342942204084817,12.281595074986239
57.400000000000006,5.34000573791917,8.325746914271496,12.219752023065078
57.5,5.334867604729894,8.328400191184508,12.197293227390459
57.6,5.329645681599274,8.34773905138388,12.22258434226984
57.7,5.324870712158216,8.364753951375858,12.267770429921333
57.800000000000004,5.320465394241388,8.379150511177205,12.309831095540689
57.900000000000006,5.31753183194794,8.385364436744275,12.363759209489478
58.0,5.314742021420287,8.353199350423562,12.419456569251432
58.1,5.312271655824242,8.312533285901992,12.470609897622435
58.2,5.310034163068652,8.329695531553776,12.516376212334148
58.300000000000004,5.307955714858595,8.325645989538021,12.582129961151733
58.400000000000006,5.305504758265694,8.344394965864087,12.641527555944892
58.5,5.303134146016649,8.360105682125075,12.66285183148497
58.6,5.300784113465452,8.34356456778815,12.690990854673846
58.7,5.298434916846418,8.363792604486244,12.712807592801685
58.800000000000004,5.29605065096253,8.367599887983095,12.778766857307302
58.900000000000006,5.293605052535314,8.384969845761756,12.842199445992362
59.0,5.291080511598616,8.385899542142909,12.91137474827258
59.1,5.289159859992353,8.402023870316338,12.993583122823116
59.2,5.2964110247922696,8.38885141104869,13.078322891480422
59.300000000000004,5.303847897067639,8.402897672248105,13.170289510258078
59.400000000000006,5.311519605231717,8.420671730257878,13.218294915110912
59.5,5.31947289478348,8.425457747951283,13.272981163161704
59.6,5.3277516882436995,8.407833333281568,13.351658575493142
59.7,5.336396726417218,8.430993472195196,13.401427563461066
59.800000000000004,5.345445293415153,8.434222309135276,13.44606476240109
59.900000000000006,5.35322487061923,8.401459402665276,13.510583589529157
60.0,5.346174099399263,8.411506627460335,13.579577518068547
60.1,5.339322914091939,8.43408354083391,13.644567490354307
60.2,5.333156254858524,8.457646965421489,13.711308498438695
60.300000000000004,5.327363594966488,8.456492459711733,13.800573460609188
60.400000000000006,5.32167485040906,8.474962119215949,13.905803767742038
60.5,5.31735209099314,8.491688385575342,13.977474243796024
60.6,5.313440583355122,8.457223646003253,14.075275274966936
60.7,5.31109853454489,8.451457545848116,14.185254488310036
60.800000000000004,5.308999593286727,8.463236371324502,14.312189106052774
60.900000000000006,5.307245711102356,8.426061732931545,14.44163366776075
61.0,5.305766324229536,8.434790016000845,14.550538431754175
61.1,5.304456969179066,8.440222635547565,14.645586044751386
61.2,5.302760161996157,8.461825478501313,14.739043072928336
61.300000000000004,5.301229110607756,8.47928611563644,14.786840398773569
61.400000000000006,5.2998059500363714,8.488764810171165,14.827768632424608
61.5,5.298444595950163,8.472973664476859,14.8601742639314
61.6,5.2971068110960005,8.495973906361508,14.902955923327372
61.7,5.2957615792214865,8.486719589905453,14.933471473027788
61.800000000000004,5.294384216129642,8.498326397138543,14.968531274354243
61.900000000000006,5.295335522927559,8.52234761609123,14.996973889729999
62.0,5.30358769564558,8.547707332027557,15.014887192501282
62.1,5.312068074888545,8.569594309340111,15.042092343329575
62.2,5.320798496392081,8.564023866906338,15.06737849098151
62.300000000000004,5.329800170181591,8.574004407889252,15.058689413702313
62.400000000000006,5.339093707766219,8.596532860228164,15.045766942322478
62.5,5.348699115635907,8.624470837444374,15.044706778000021
62.6,5.358635756182551,8.653508603109403,15.074886055081686
62.7,5.366255239214395,8.661938735091907,15.094206423924428
62.800000000000004,5.359898508972234,8.683528911807896,15.094499787142075
62.900000000000006,5.353685111219153,8.652879333373201,15.076526653987333
63.0,5.348047876793954,8.661430354239085,15.045983034038356
63.1,5.342632641011498,8.656026070572034,15.04166093464383
63.2,5.337220308150037,8.668535429657965,15.0340576296738
63.300000000000004,5.332214362000977,8.677469768253513,15.001777931950176
63.400000000000006,5.32754001270704,8.663390305129907,14.980506203078525
63.5,5.324246625233317,8.640894325105378,14.98198682128199
63.6,5.321174340540749,8.615247345134717,14.983326743395962
63.7,5.318389105740013,8.622238392167784,15.014903308802758
63.800000000000004,5.315806876126861,8.644882727042262,15.039221734624189
63.900000000000006,5.3132976516763275,8.654315381590054,15.066992757478939
64.0,5.310437145322453,8.662440324872438,15.081327016227474
64.10000000000001,5.307655940284781,8.687171587537799,15.088976431928657
64.2,5.304874112940047,8.652234036155864,15.072156274319626
64.3,5.302074937184785,8.675139175289328,15.070719057341938
64.4,5.299225579473018,8.666279904002117,15.080702926970586
64.5,5.296302788556488,8.65059537655702,15.095110840625267
64.60000000000001,5.29329186978033,8.659439345738546,15.061767222926163
64.7,5.292666457106973,8.654415550973484,15.039202568110456
64.8,5.299188305769195,8.637208012406035,15.030776498744684
64.9,5.307073778909911,8.645332392735627,15.045744484334975
65.0,5.31510359895491,8.662215074992307,15.065419065329852
65.10000000000001,5.3233315642581545,8.683669068098757,15.070943145281339
65.2,5.331808413171355,8.683158667917507,15.078490055189533
65.3,5.340581402119775,8.705613904944297,15.063144803498702
65.4,5.349693986867097,8.729366854578553,15.06745193482198
65.5,5.357893099554522,8.754305256196622,15.081791341657155
65.60000000000001,5.350796874858096,8.751003874227218,15.088449614949552
65.7,5.343852768240249,8.728839559539006,15.067852940541217
65.8,5.337555952226488,8.72114414238557,15.03605671362476
65.9,5.331604647126629,8.73919233039463,15.005366194014021
66.0,5.325723056783055,8.762655555171516,15.000408311075859
66.10000000000001,5.32119133512444,8.787285137027917,14.995522793558493
66.2,5.317046884888607,8.777816710481746,14.961835087305213
66.3,5.314442268976575,8.778138887022331,14.951536086754329
66.4,5.312058995264001,8.75328078394111,14.956996682385155
66.5,5.31000614587873,8.765863226824463,14.961447764498562
66.60000000000001,5.308215586110054,8.754045205677489,14.945156923852897
66.7,5.3065882137101115,8.768187589959176,14.923021100205634
66.8,5.304560751572806,8.787551164916708,14.712158450351538
66.9,5.302693398128743,8.774747465924685,14.57060140995947
67.0,5.300929527265329,8.777042379994851,14.469612379367941
67.10000000000001,5.299224418946622,8.77001105923094,14.396048395074768
67.2,5.297541066805535,8.75716222732726,14.341412087316426
67.3,5.295849574591572,8.776695782421953,14.282445801985615
67.4,5.294126283616067,8.73655351976564,13.920980579348363
67.5,5.294715100838987,8.75391374166915,13.649816875549856
67.60000000000001,5.3026251484819795,8.772744696407889,13.456416775199864
67.7,5.310764928434582,8.77918942461704,13.474647425357503
67.8,5.319157403681219,8.799565155226192,13.518656086423134
67.9,5.327824785383251,8.794809030275115,13.591388194787502
68.0,5.336788578303113,8.786058245970555,13.660441719468906
68.10000000000001,5.346069593819627,8.785086192764638,13.717184016318496
68.2,5.355687929926103,8.788857790771658,13.774575740765735
68.3,5.3656629246808745,8.808709436495862,13.794299646027081
68.4,5.370255528165922,8.81977387976313,13.507289399392985
68.5,5.363814830560434,8.841070226132437,13.350379368734766
68.60000000000001,5.357398377479941,8.802343441335639,13.264311221052733
68.7,5.351589624802251,8.80258760233925,13.203798156975463
68.8,5.346157485637525,8.804406025544942,13.187804724598104
68.9,5.340612904108005,8.765851818019584,13.213115509749482
69.0,5.335509107502635,8.764968967386773,12.895313507237347
69.10000000000001,5.330764750503048,8.781691060386207,12.701542820314243
69.2,5.326793090373483,8.767403727595548,12.745171594222155
69.3,5.322894838785564,8.784226399520227,12.808344455392058
69.4,5.3192582467082685,8.788834446291137,12.89378599451257
69.5,5.315810841831089,8.806628815261115,12.968478320999854
69.60000000000001,5.312490060200192,8.788483635953913,13.06270040789669
69.7,5.3087802998417635,8.786943347174697,13.16434780279052
69.8,5.3053230526420805,8.804662348470758,13.24543750169214
69.9,5.301910434062329,8.823447080967524,13.334161136076622
70.0,5.298508069527498,8.840820448445934,13.412635972073092
70.10000000000001,5.295091154622035,8.802237009203676,13.092147181394955
70.2,5.291643316481919,8.762359440287488,12.921321813438164
70.3,5.2983685409529455,8.739773963720038,12.835171297852392
70.4,5.30530382376507,8.753100283871404,12.803593116316577
70.5,5.313675852469435,8.756365260476057,12.773753266583196
70.60000000000001,5.322250211578156,8.762619028679985,12.773176741964107
70.7,5.331076564793675,8.778231414029085,12.770707343661341
70.8,5.340201265350113,8.751379215749465,12.448471983909542
70.9,5.349667031480868,8.764214401012458,12.47586286593229
71.0,5.359512723743946,8.776971606366091,12.50933189671096
71.10000000000001,5.368357833316393,8.79375827872465,12.570877721708285
71.2,5.362060550011956,8.785966682391543,12.624158248432467
71.3,5.355944275805455,8.793547548161623,12.674724321548274
71.4,5.350497255045741,8.77889713672438,12.753179595428872
71.5,5.3454116402646905,8.795654474434068,12.824433298394654
71.60000000000001,5.34041338361508,8.799413654352936,12.891034976444526
71.7,5.336779089498512,8.816503726275554,12.93082060875973
71.8,5.333540569683245,8.801364934999949,12.961847529992763
71.9,5.331848360580436,8.776467411516577,12.616585729826815
72.0,5.330384075071271,8.792123684400055,12.44093726625231
72.10000000000001,5.3292528141116025,8.809258447776063,12.362485156532543
72.2,5.328385053330422,8.808373696088045,12.324818062864876
72.3,5.3276787897325,8.785497449556635,12.295759921181387
72.4,5.326574674247505,8.741092282234641,12.270153759947434
72.5,5.325628850193523,8.702448857770557,12.249913222996714
72.60000000000001,5.324783852029097,8.713282758711546,12.260681588101704
72.7,5.323994311826498,8.720313583375177,12.268270847872994
72.8,5.323222645351023,8.706562190770436,12.281222763039091
72.9,5.322438434481268,8.691933348272263,12.333454292875103
73.0,5.331770491238305,8.703614706352512,12.403035069497033
73.10000000000001,5.341310952949299,8.691189803766735,12.481153025634393
73.2,5.351084337368742,8.684712796557003,12.53933565039051
73.3,5.361113894729205,8.66705190117592,12.559814684060598
73.4,5.371421666664886,8.659131819842452,12.622083894061584
73.5,5.38202855728191,8.635480531183056,12.68640030832641
73.60000000000001,5.392954399846128,8.645121581764574,12.709983945062442
73.7,5.404218010290825,8.655879997286993,12.738648858999627
73.8,5.406848218636964,8.66592347044257,12.799359654339217
73.9,5.401633614262633,8.678826179305371,12.831593533739994
74.0,5.3966942152672726,8.65319076238806,12.878483406327517
74.10000000000001,5.392291348477022,8.658323577860001,12.963057040001823
74.2,5.387930752812766,8.666245479550685,13.040470331643224
74.3,5.383691586652354,8.664906645187143,13.1287638766838
74.4,5.379824637266138,8.678641572214776,13.185930553859587
74.5,5.377796770082537,8.67493030033777,13.259321388942709
74.60000000000001,5.37549149955025,8.67318098777369,13.303691535613254
74.7,5.373494794142973,8.67922514654151,13.35196986550206
74.8,5.371739022281753,8.663979557229924,13.402296845472135
74.9,5.370148824926185,8.671292786987037,13.477419609969834
75.0,5.368494860886307,8.625284888239637,13.575302474304946
75.10000000000001,5.366569350134582,8.63777410678285,13.681536776638271
75.2,5.364692222744119,8.622379526596909,13.77183316573055
75.3,5.3628119689991545,8.635290651253303,13.83563020641933
75.4,5.361082043958691,8.634385629653673,13.872967955665539
75.5,5.359281905466642,8.587900879519017,13.929133494832515
75.60000000000001,5.357392668811342,8.570692857131647,13.975380756960737
75.7,5.365489938674942,8.548669262269451,14.050621748869307
75.8,5.3737548625277745,8.558054247936253,14.157193803104871
75.9,5.380925138575036,8.568784364278688,14.25927719473126
76.0,5.38986804798982,8.58073766195547,14.348867083666262
76.10000000000001,5.399105078606245,8.565413729753008,14.431699621776362
76.2,5.408681560979734,8.577816839489353,14.493794668659934
76.3,5.418639213737335,8.591330378967767,14.525741798617515
76.4,5.429015904023357,8.587674528487225,14.573706891376734
76.5,5.42800162263888,8.602292800453554,14.610790324557835
76.60000000000001,5.422067207467303,8.617883679073257,14.65290269869679
76.7,5.416579613088007,8.580104163961215,14.696947795372152
76.80000000000001,5.411716643550626,8.58680553888237,14.7268139580012
76.9,5.406916307918276,8.555582469367938,14.733722553599165
77.0,5.402456772387725,8.569619883458932,14.702302427377237
77.10000000000001,5.39850246797321,8.576438998061116,14.707712259216335
77.2,5.396602880030673,8.56163380561481,14.722842094052362
77.30000000000001,5.395382095534555,8.390205888797665,14.733963522141263
77.4,5.394504776296479,8.365539680776129,14.755279684156623
77.5,5.393899318848886,8.356777886035765,14.75327432304162
77.60000000000001,5.39350076901411,8.34854380785435,14.766776878948354
77.7,5.393031614103129,8.340764869737226,14.783325842651896
77.80000000000001,5.392421279371076,8.333294430445163,14.780626028489637
77.9,5.391922691351162,8.326011094753232,14.792213094571448
78.0,5.391390833169107,8.318818798306777,14.817990050244827
78.10000000000001,5.390886989678656,8.311811244335855,14.830110839447087
78.2,5.390374996327415,8.305928642781447,14.840274698499213
78.30000000000001,5.389828066158307,8.314648237228754,14.842915499498863
78.4,5.399271992726368,8.324592690639724,14.823294198428703
78.5,5.408934041485947,8.33569690548424,14.814415799747362
78.60000000000001,5.418833061378921,8.347905138822002,14.798465415115192
78.7,5.428987443628493,8.361167589204312,14.777182894284227
78.80000000000001,5.439415180868936,8.375438292757746,14.754254658992068
78.9,5.450133890196517,8.390673823457721,14.713085435955774
79.0,5.461160799484089,8.406832491403298,14.703312783182582
79.10000000000001,5.47251270317384,8.419458079411966,14.721384194394643
79.2,5.474096987607006,8.43722467754787,14.726534305334225
79.30000000000001,5.468966786905313,8.455806186320066,14.710535366826093
79.4,5.464119097196194,8.429963909500794,14.693050456094005
79.5,5.45976468351485,8.449052813230482,14.685213470187673
79.60000000000001,5.455368433571033,8.468944656171873,14.675055525208787
79.7,5.451096504561436,8.441161557416285,14.689899355575871
79.80000000000001,5.447154023508612,8.441295981598675,14.703867760921678
79.9,5.44504810562043,8.461809391645271,14.708296661196183
80.0,5.442637362326876,8.467428895779848,14.709195550897304
80.10000000000001,5.440508828997013,8.47118585176021,14.713354067254341
80.2,5.4385833252750135,8.45794131791469,14.73441374355156
80.30000000000001,5.436787000484441,8.467306375572358,14.76403379916221
80.4,5.434869210735184,8.454894075238993,14.78006216596155
80.5,5.432683767684778,8.476858845991567,14.795176306235039
80.60000000000001,5.430518119316041,8.460864854366415,14.805368318870961
80.7,5.4283264681638475,8.48319753024417,14.797513150773275
80.80000000000001,5.426074049133409,8.4673698275797,14.78556060456456
80.9,5.423733531015884,8.458089171715706,14.776322334164032
81.0,5.421478620273043,8.41929867016912,14.763834499455044
81.10000000000001,5.429177494202325,8.406853836505892,14.755490980262755
81.2,5.437040205496879,8.374300181276078,14.75709777433205
81.30000000000001,5.4451205022245235,8.351407582315494,14.776420546180825
81.4,5.45218587451894,8.367040553270062,14.801436003377821
81.5,5.461046133223681,8.366888727732793,14.82646901279412
81.60000000000001,5.4702504893133135,8.377093826525448,14.836246811556915
81.7,5.47984321980613,8.392969941036176,14.845685004575117
81.80000000000001,5.489864450745435,8.367939817972031,14.86228714616563
81.9,5.492607758388385,8.385882019415025,14.663561245485687
82.0,5.486440728756733,8.381175567240174,14.51559975247264
82.10000000000001,5.480639383731649,8.358555963791236,14.402013739687998
82.2,5.475505415910662,8.376057656954906,14.311807297494559
82.30000000000001,5.470578211136435,8.385493603722669,14.243455466515096
82.4,5.465920487867521,8.396814153368092,14.19268402889411
82.5,5.461810011523929,8.403055288529327,14.159354497156063
82.60000000000001,5.45982551795233,8.41569172057609,13.816212151803109
82.7,5.457711192264711,8.393669618120324,13.589341684066259
82.80000000000001,5.456047267795313,8.413743403688917,13.44461579698586
82.9,5.454765718248046,8.416804325173706,13.481091706401804
83.0,5.4537920742177,8.422657342777358,13.522855996199686
83.10000000000001,5.452910991006078,8.444426885992195,13.553824069889378
83.2,5.451890195512613,8.464843003805424,13.59635013253344
83.30000000000001,5.451055967114807,8.488802841087088,13.659065412539432
83.4,5.450352997338557,8.49028895278489,13.712159053464783
83.5,5.449734389583296,8.461972502834623,13.424661237567895
83.60000000000001,5.449062475571407,8.485140287307896,13.257222815236346
83.7,5.448397141158949,8.485540341074124,13.154908751885928
83.80000000000001,5.457799133395427,8.50540641977068,13.12096754867829
83.9,5.467438271448344,8.513550941102794,13.10592537605009
84.0,5.477329276538269,8.480095680176738,13.077222300072608
84.10000000000001,5.487486435763124,8.46028103190037,13.085694068000915
84.2,5.497923684625078,8.481524277084672,13.121311635057806
84.30000000000001,5.508654667022319,8.497510283935465,12.814353094923632
84.4,5.519692765818761,8.520577534551702,12.645565538625531
84.5,5.53105110447136,8.523141033330125,12.731311468272791
84.60000000000001,5.533868000687336,8.500879368960822,12.794275893288539
84.7,5.528747010727986,8.486087377009566,12.880749977310758
84.80000000000001,5.523859795052355,8.50761305655884,12.964925307598998
84.9,5.5194556449616385,8.53054842794783,13.041033283453787
85.0,5.515030933161875,8.540151683619262,13.131002089902719
85.10000000000001,5.510677289749077,8.51579533393476,13.225105159984754
85.2,5.506636394554816,8.538361756412534,12.890316056740142
85.30000000000001,5.504430197905335,8.56227391735318,12.707222129474186
85.4,5.5018848529501145,8.58742447841345,12.60000384913386
85.5,5.499591543655549,8.610802623929159,12.513059747310203
85.60000000000001,5.4974794790395425,8.614609792249196,12.479370227689657
85.7,5.495473159431384,8.580683943719112,12.490946333287237
85.80000000000001,5.493344490815624,8.56976412963318,12.492078416600886
85.9,5.490898435331938,8.593265595857714,12.50931492538743
86.0,5.488446533191822,8.578362488363894,12.544405603742776
86.10000000000001,5.485941841933074,8.601800915866965,12.195199117491375
86.2,5.483348610955405,8.605826983590768,12.253700739693457
86.30000000000001,5.480641482426315,8.630515689638122,12.301698987427363
86.4,5.477779158497216,8.603810699738151,12.365295921744863
86.5,5.4848601543228455,8.575146947069687,12.45180246774139
86.60000000000001,5.4920776071126385,8.596259002378087,12.484133976844618
86.7,5.499486996372433,8.618920049525615,12.548357752741973
86.80000000000001,5.507141530025472,8.642964910325157,12.615575236049978
86.9,5.513856955792822,8.664223305908681,12.684572548273323
87.0,5.522332133248476,8.640688789121326,12.775094847190323
87.10000000000001,5.531174559859994,8.648478209389406,12.459393919413383
87.2,5.540425473683529,8.664026714869456,12.272711925444302
87.30000000000001,5.541134163846226,8.668917996035738,12.168258549928565
87.4,5.534127353147051,8.657229976204674,12.112032902704419
87.5,5.527499413829511,8.68045121010656,12.038241531225797
87.60000000000001,5.521516065727172,8.694512921508377,12.044591604086353
87.7,5.5156872852237075,8.67199672150837,12.048740074441122
87.80000000000001,5.510141048840254,8.685890156585009,12.065689170228447
87.9,5.505121878392077,8.677305402221545,12.068854358282817
88.0,5.502217587090988,8.676571276744225,12.046374651265259
88.10000000000001,5.499139120610172,8.6748784376861,12.079320557194333
88.2,5.496505381443675,8.636028661578232,12.111093691757551
88.30000000000001,5.494228905465363,8.647429902687355,12.158930885261345
88.4,5.493009419160233,8.625112728965297,12.20151990524513
88.5,5.491771517892871,8.639828149179854,12.259486805647887
88.60000000000001,5.490336659486777,8.658941089970972,12.344582694897465
88.7,5.489013824867654,8.679604365927554,12.404230415630924
88.80000000000001,5.487754825635862,8.7016527658577,12.441223670013262
88.9,5.486519384821131,8.724960811022537,12.478791050898694
89.0,5.485170974945584,8.737007110053634,12.526969576686541
89.10000000000001,5.4837813075004025,8.743669042952279,12.574663634178114
89.2,5.492403402176487,8.71692434746427,12.644450066919234
89.30000000000001,5.501226494733516,8.728158536636396,12.731074866267457
89.4,5.510268897554844,8.701796385840854,12.832129768525721
89.5,5.519548281520855,8.713190590481963,12.922489204205164
89.60000000000001,5.529081791403718,8.734872442262626,12.99652710710849
89.7,5.538886134940026,8.696826402151723,13.086096213139806
89.80000000000001,5.54897763872247,8.716605186952913,13.196794023902166
89.9,5.5593722715502105,8.68366072986795,13.273038871876391
90.0,5.560943396433159,8.688924449416406,13.334170685379007
90.10000000000001,5.554822973151351,8.707694219853076,13.36844176305562
90.2,5.548930397533161,8.715300121727397,13.417526516402047
90.30000000000001,5.543511051884947,8.707534866973571,13.484513338597948
90.4,5.538058344690046,8.727364565937206,13.526827182572118
90.5,5.532677525234104,8.748487351511002,13.604767938026185
90.60000000000001,5.527606128485577,8.770073903001384,13.702487765772206
90.7,5.524375924645433,8.786585522616045,13.771253691274604
90.80000000000001,5.520803828018621,8.802354686546215,13.802819971534674
90.9,5.517492394423127,8.772480033462527,13.849005711472222
91.0,5.514366748407428,8.74677395489679,13.91220017006701
91.10000000000001,5.511352597048437,8.728021640946872,14.014292794293885
91.2,5.50821911348285,8.725200728859777,14.110000691644775
91.30000000000001,5.504780945702064,8.736110556388002,14.216130784933345
91.4,5.5013461221501165,8.754318301012372,14.322613622265493
91.5,5.497868443883421,8.750434987706944,14.421585343786012
91.60000000000001,5.494313113692754,8.709394629417938,14.485442563697614
91.7,5.490655761932182,8.683418438803235,14.538962915678653
91.80000000000001,5.486856379097772,8.675398715897936,14.56304354981817
91.9,5.493012272985225,8.67744368920312,14.597233981798885
92.0,5.4993202743542975,8.69207929694207,14.650678623997356
92.10000000000001,5.505838766040246,8.708215186041429,14.702583960477254
92.2,5.512623752649341,8.724863731354258,14.752707325709435
92.30000000000001,5.519728216226243,8.730290288361692,14.783299212751418
92.4,5.527185767137389,8.746548635792026,14.79793234715625
92.5,5.53614210522066,8.765413024062122,14.800078174355567
92.60000000000001,5.54544455594919,8.78621343472885,14.789001016440348
92.7,5.546443429196236,8.80797753364883,14.78091952309489
92.80000000000001,5.5393930413552255,8.794535061931308,14.777289255294361
92.9,5.532672135001796,8.772537537235952,14.787050055980234
93.0,5.526560463758943,8.771103097975795,14.79095089510206
93.10000000000001,5.5205801751228725,8.773112230062095,14.763307981976917
93.2,5.514849941679059,8.762194102836455,14.758587697868352
93.30000000000001,5.509626443176105,8.770461842199815,14.764571111569072
93.4,5.506501848056117,8.76474939313095,14.763456130191358
93.5,5.503196298803388,8.784449046547502,14.773720944697532
93.60000000000001,5.500319822426071,8.788082771071254,14.786562927075362
93.7,5.497822052928135,8.786975943889416,14.798087663228173
93.80000000000001,5.4956133782911065,8.784953449585249,14.80857472830434
93.9,5.493465635748204,8.752096090407969,14.819180673066269
94.0,5.491185870224883,8.757598531007321,14.83323901636841
94.10000000000001,5.489084530045132,8.746800501383513,14.858829549532697
94.2,5.487109608263503,8.755206545963182,14.853574127280828
94.30000000000001,5.48521724410029,8.749950137059985,14.801653681472668
94.4,5.483269813498381,8.767452998730937,14.767287232602044
94.5,5.4813335317535055,8.782966472712534,14.765474615857686
94.60000000000001,5.489461141703233,8.80247656029565,14.76115576933987
94.7,5.497836184064531,8.790022110555874,14.722692428561952
94.80000000000001,5.506474465358774,8.809619420966818,14.70848332723243
94.9,5.51539133468773,8.779224617127038,14.713312481672974
95.0,5.524601786842557,8.765766086600253,14.724661880721992
95.10000000000001,5.534120537676186,8.728465315972915,14.74082282325683
95.2,5.543962065076694,8.74326642564748,14.745221219088041
95.30000000000001,5.554140616289168,8.715614781358846,14.749324905048883
95.4,5.5646701875609015,8.729706635800369,14.763744256520113
95.5,5.562894253197171,8.721211804410505,14.7738085833157
95.60000000000001,5.556811380988607,8.705508814754058,14.774786711557526
95.7,5.550858542666319,8.66966941992044,14.77794533876539
95.80000000000001,5.545413240550502,8.660874430792457,14.796943059785931
95.9,5.54007746117095,8.657610629401706,14.808812167363701
96.0,5.5347198520730005,8.668902396201819,14.822546570170788
96.10000000000001,5.52970127183783,8.656291519308569,14.826698585181154
96.2,5.5249441810300155,8.649489468806653,14.830257549240978
96.30000000000001,5.520804064753632,8.615355141144935,14.81044355822299
96.4,5.516807308836067,8.587422465544837,14.795970843055255
96.5,5.512990059896056,8.595118720562393,14.78871604465706
96.60000000000001,5.509287059337251,8.567120719563338,14.779257955699354
96.7,5.505555591317831,8.574648641846695,14.75479985464196
96.80000000000001,5.501446893436048,8.557215143151454,14.737389495940443
96.9,5.497371147024713,8.54495053567056,14.701275905034697
97.0,5.493291676809607,8.552887413086715,14.691077492900865
97.10000000000001,5.489182162552237,8.562150582109021,14.691616195040595
97.2,5.485000433263691,8.572611653821259,14.5267205692644
97.30000000000001,5.491215783615693,8.584170849832267,14.410222789458953
97.4,5.4976388364045805,8.572664278895129,14.321219165174337
97.5,5.50432334327292,8.579071408785165,14.2584323914675
97.60000000000001,5.511320483848139,8.591934856854946,14.211620376938384
97.7,5.518678313836898,8.605717120492512,14.194095860684234
97.80000000000001,5.52642548623757,8.598683314947996,14.193005638446408
97.9,5.535704237145471,8.613209124123424,13.850261964967967
98.0,5.545355154182112,8.6284936787874,13.624338922781126
98.10000000000001,5.546683440099607,8.590998057157773,13.46051498993821
98.2,5.540019061715737,8.605345453072992,13.480170612131674
98.30000000000001,5.53369871143724,8.62086144674409,13.531177032640084
98.4,5.527997281963685,8.587916481486207,13.59247064887936
98.5,5.522432592024587,8.60292898253275,13.650486463023762
98.60000000000001,5.5171221959884695,8.611218623288874,13.675280636845013
98.7,5.512319036055282,8.592644317682216,13.395236157686414
98.80000000000001,5.509612353749973,8.60825034133801,13.223906782456664
98.9,5.50672015823115,8.624676744673106,13.121508737888552
99.0,5.504252404649196,8.635561796880621,13.068874616563383
99.10000000000001,5.502156060616637,8.592269877171464,13.04029706603997
99.2,5.500340731652016,8.5703492648731,13.049052876251157
99.30000000000001,5.498576656680583,8.57305545227024,13.037359198894256
99.4,5.496671523308614,8.58518540561244,13.079338381394866
99.5,5.494934484621921,8.552044210599343,13.135419175180555
99.60000000000001,5.49331315020665,8.505451624850139,12.881061774568499
99.7,5.4917634191154905,8.515248488582547,12.764163505180733
99.80000000000001,5.490146928181857,8.505024072005037,12.819412842728498
99.9,5.488530428401846,8.51733900376701,12.875475552824664
100.0,5.4969664856854346,8.523467957913152,12.942151850703896
100.10000000000001,5.505639188080593,8.510220278791378,13.047789912055554
100.2,5.5145645110966,8.519001934391936,13.120770675514683
100.30000000000001,5.5237580241689646,8.524165400022104,13.1784895589408
100.4,5.533234985261677,8.539043718596169,12.81303221202432
100.5,5.543010409043537,8.54087493871131,12.654370413848751
100.60000000000001,5.553099101727901,8.552454552664196,12.54950992099724
100.7,5.5635156630984355,8.569350067287521,12.4799184261196
100.80000000000001,5.560173525862533,8.552023432825944,12.412799482671256
100.9,5.553914567408516,8.54100051947118,12.37224137658163
101.0,5.54804953256184,8.54725970706321,12.368563589941004
101.10000000000001,5.542652221653513,8.547393121712338,12.38044199985689
101.2,5.537075355824295,8.537346573685852,12.394283458002459
101.30000000000001,5.531723723695841,8.534709666691148,12.41955266081842
101.4,5.526676296257688,8.55169893054406,12.122722410497673
101.5,5.523368522595924,8.359987112017985,12.157331814118626
101.60000000000001,5.519852628705594,8.330966267876715,12.222403087063404
101.7,5.516597639804181,8.323324001458042,12.254648392353388
101.80000000000001,5.513525254844495,8.31614240101897,12.307909371792292
101.9,5.510562791718359,8.309323616216185,12.372280441079097
102.0,5.507381748356188,8.302798019816468,12.430425432143155
102.10000000000001,5.504009951833441,8.29651380276553,12.505912357016854
102.2,5.500642918088586,8.290279567331634,12.571899412895291
102.30000000000001,5.497236117855475,8.284206509014455,12.634103649354246
102.4,5.493756448807262,8.27829673579082,12.278573351359638
102.5,5.490180995443475,8.273003422824676,12.089799917176126
102.60000000000001,5.486470890348585,8.282866892607165,11.998488558819954
102.7,5.492670516775571,8.293979466270635,11.947859252778672
102.80000000000001,5.499035221429167,8.30627012608518,11.93984732043249
102.9,5.505621832373371,8.319678674127308,11.907824784629842
103.0,5.512484762627381,8.334151843079653,11.89945557297799
103.10000000000001,5.5196753985009055,8.343533121505942,11.914492467412112
103.2,5.5272257611682765,8.35974906643669,11.940813179816145
103.30000000000001,5.536281572490201,8.376906429458403,11.979890951497449
103.4,5.545686590738289,8.389727553365754,12.030839696661255
103.5,5.546743567184804,8.400892262447497,12.089859321784285
103.60000000000001,5.539796880759034,8.420276592307346,12.146062850070551
103.7,5.533180711144413,8.416604144044914,12.194011283898666
103.80000000000001,5.527172285301911,8.429116233659999,12.252926854922524
103.9,5.521291578327333,8.421029160819222,12.306558928206398
104.0,5.515658851116741,8.442047349132562,12.34921480734893
104.10000000000001,5.510528692367528,8.4291280699451,12.4093531977482
104.2,5.507491737549624,8.448315574320404,12.450304610627942
104.30000000000001,5.504267543927985,8.409691237142647,12.448260977061167
104.4,5.501467791831158,8.426647819662,12.473168696646932
104.5,5.499040387667462,8.414229254378643,12.540192429083163
104.60000000000001,5.496895725409523,8.415551864904211,12.59597553785467
104.7,5.49480461902637,8.417665280637845,12.666310344449277
104.80000000000001,5.4925757543866185,8.400705492623095,12.718853878380733
104.9,5.490518576082558,8.42171194432407,12.771866150165236
105.0,5.4885810861705755,8.409960399438303,12.836654168864095
105.10000000000001,5.486719483960683,8.426386596752772,12.89832954828876
105.2,5.484795809570597,8.426702137311622,12.988910730617873
105.30000000000001,5.482876039153379,8.434096876811607,13.079498728501111
105.4,5.481107705480689,8.456721887589213,13.17224990809996
105.5,5.48893744516725,8.480412589016979,13.228152222315831
105.60000000000001,5.497008461371929,8.446956940401547,13.26348597615723
105.7,5.505335694604308,8.44422329525557,13.326719612329601
105.80000000000001,5.5139340854317185,8.447282814551944,13.414905615655561
105.9,5.522818638260072,8.429723162775552,13.493953338396766
106.0,5.532004436803064,8.45127619073845,13.607631443210133
106.10000000000001,5.541506613143165,8.444168977294334,13.734109359319435
106.2,5.55134027909458,8.466425934437327,13.847425232928359
106.30000000000001,5.550465959141602,8.473796966381695,13.962994993758143
106.4,5.543699257154907,8.461600440569068,14.067381331090518
106.5,5.537006874229587,8.429067228300033,14.191157710976352
106.60000000000001,5.530825822389508,8.4494619725716,14.298385009739464
106.7,5.5248066751125915,8.410305111827764,14.391642929993454
106.80000000000001,5.5187169271735526,8.415489525002506,14.442624649467701
106.9,5.5129719826461026,8.426498042471167,14.513677381381166
107.0,5.507493868561078,8.405228632757481,14.543301728788249
107.10000000000001,5.502659243442295,8.423785236499475,14.586231710939714
107.2,5.4979276089727165,8.434840530729081,14.627026403181814
107.30000000000001,5.4933810447689995,8.440497378433275,14.64850682707772
107.4,5.4889534015456976,8.458439039440147,14.67040924083544
107.5,5.484533532842213,8.447358274379297,14.700388067241366
107.60000000000001,5.47969953451389,8.438507619270455,14.726925836758197
107.7,5.4749000657066365,8.422273973942572,14.73653045167674
107.80000000000001,5.470097177416619,8.44160709670263,14.756089641448469
107.9,5.465263391281083,8.462342446073865,14.780765622866388
108.0,5.46035546144636,8.484453739895732,14.802882986249433
108.10000000000001,5.455389407025871,8.49717518856791,14.83570079323287
108.2,5.450362720267246,8.474067173402823,14.845617395910784
108.30000000000001,5.4551598455844355,8.478242454981185,14.880409075739015
108.4,5.46020227099744,8.50059596057176,14.916646875856841
108.5,5.465543164246816,8.51673460582616,14.940362461860135
108.60000000000001,5.471216843339216,8.513753765467849,14.972670881934663
108.7,5.478397958600735,8.515150615599982,14.9815540783731
108.80000000000001,5.485905504997025,8.50666477270338,14.991208105302773
108.9,5.493786463796947,8.529690241738635,15.011319936087158
109.0,5.501294861462754,8.546008659063892,15.004962028445801
109.10000000000001,5.493076891037463,8.542099299602784,15.016312536092299
109.2,5.484986787589064,8.56660384353536,15.028939083225385
109.30000000000001,5.4775819350359995,8.585003533344537,15.018476141746833
109.4,5.470611343221299,8.588514371667932,15.02053613804884
109.5,5.463701348384335,8.60582876586293,15.026642191675222
109.60000000000001,5.457365009625134,8.632760663236423,15.02173915104734
109.7,5.451519756432426,8.655266894649554,14.989727072718958
109.80000000000001,5.447387059043805,8.664077986566857,14.948401676807462
109.9,5.443542601866738,8.641971016512064,14.915048105724455
110.0,5.440117427112481,8.643740836025327,14.908877208291264
110.10000000000001,5.437035268181595,8.652920249603625,14.900398228440112
110.2,5.434225213290608,8.636319615744023,14.885945054328428
110.30000000000001,5.431140085937197,8.600831606189889,14.879820481167357
110.4,5.428273128174093,8.614028443487522,14.860390828776056
110.5,5.425565787381225,8.59281514200056,14.839596949914338
110.60000000000001,5.422865435441644,8.613982669864141,14.80827212235471
110.7,5.42022735664157,8.636760339715092,14.79111832337993
110.80000000000001,5.417615138891358,8.6444877083526,14.79269761339742
110.9,5.4149988791043535,8.668870890625312,14.785867339859035
111.0,5.414514131441273,8.68478356508744,14.77104573543771
111.10000000000001,5.421575435150757,8.65737521315522,14.75213066572616
111.2,5.428877346855982,8.640103455370653,14.753263427897322
111.30000000000001,5.436436928682304,8.627336458957647,14.752353167414622
111.4,5.444271030008536,8.648148640949998,14.758604855125494
111.5,5.452396356837784,8.670406337006241,14.77765307280805
111.60000000000001,5.460829501730032,8.694057279683939,14.75911911103735
111.7,5.469586932884438,8.69442453702059,14.7770140250895
111.80000000000001,5.478684948172876,8.691599145932114,14.797292157818115
111.9,5.486987197797548,8.690249468017791,14.8033106563882
112.0,5.479640570925995,8.697121136868832,14.792286976813667
112.10000000000001,5.4722021081865515,8.705636934756056,14.762642323947242
112.2,5.46533070878254,8.683081149720449,14.735741634286233
112.30000000000001,5.45899319401443,8.705094035983759,14.740665628240508
112.4,5.452453482730847,8.690235380828012,14.73798689374239
112.5,5.446300364976774,8.71214184905922,14.559319056153512
112.60000000000001,5.4405155615244825,8.72920446815527,14.421646010658177
112.7,5.4356504794931855,8.753276792635292,14.338960473478917
112.80000000000001,5.430672893786516,8.750354540663318,14.28623017393461
112.9,5.425969964035938,8.775001964049668,14.248397902151984
113.0,5.421461523207344,8.788338717603974,14.216058615232104
113.10000000000001,5.417081292591139,8.813941033821889,14.197646918146757
113.2,5.412444248821592,8.804107976497843,13.873698616933305
113.30000000000001,5.407507096142998,8.76915122469129,13.631597195149078
113.4,5.402811215014196,8.731462688190048,13.489328374978474
113.5,5.3981211368109685,8.727577379876914,13.530777964470008
113.60000000000001,5.393409389081453,8.746979097599233,13.589528604093411
113.7,5.388657477335843,8.753113895054245,13.671388021918847
113.80000000000001,5.3941571534711565,8.77439608234309,13.751306718396487
113.9,5.399862535065111,8.779438865197097,13.829126967704104
114.0,5.405825152769938,8.766146057942132,13.551085757983683
114.10000000000001,5.41207764879644,8.787483509133045,13.400281671692053
114.2,5.419804228857998,8.759510246848931,13.32423553213512
114.30000000000001,5.427814258539377,8.726239009975904,13.282401492540293
114.4,5.436153546498441,8.706167060224502,13.265789736771099
114.5,5.444863659707844,8.721576119413971,13.261461554574593
114.60000000000001,5.452759409327979,8.718468808214668,13.259814045794695
114.7,5.4453198657437705,8.71902837422212,13.25973359753137
114.80000000000001,5.438049012731594,8.736141858507775,12.957114779953441
114.9,5.4314467400422775,8.754689723161082,12.769950363771994


==> data/follower_stopper.csv <==
time,vel,max,min
0.0,0.0,0.0,0.0
1.0,0.9226933626012094,1.0700260315925425,0.7644347875515825
2.0,1.736879943096785,1.8574932611939041,1.490749526391253
3.0,2.438369464236496,2.493265535100542,2.161074044891566
4.0,2.961265517690497,3.0632514692647543,2.7225058699519242
5.0,3.2592678800529358,3.4315331998060232,3.062946919374086
6.0,3.6333126525883372,3.7857971548243463,3.480354127510534
7.0,3.8191037301989166,4.054658428663985,3.7369934507771894
8.0,4.023934885148202,4.278159207161843,3.900204427734598
9.0,4.139526786943116,4.4589626720805855,4.139526786943116
10.0,4.359270611878098,4.564050509855621,4.301067470569543
11.0,4.4802283869674335,4.761071211973943,4.361610109262676
12.0,4.5653478744547815,4.781281943325919,4.358077216373621
13.0,4.60638164297434,4.856559944480134,4.4989636333908445
14.0,4.626271050909873,4.866238044430159,4.524596687887706
15.0,4.5701052197726995,4.851741153443103,4.483583483014733
16.0,4.570142770736818,4.910285082624419,4.536184654720336
17.0,4.648662437577647,4.954809371017228,4.594961704717404
18.0,4.7404847736477285,4.948430446900901,4.6303486406913805
19.0,4.833774391837677,4.981929521761914,4.5543744460967925
20.0,4.88304103051429,4.9391159786247165,4.570030059606708
21.0,4.817990908484133,4.911629524457249,4.584895814518045
22.0,4.896027627143865,4.925507017344875,4.562922393122357
23.0,4.86762868489861,4.9344035967222695,4.635768992981675
24.0,4.905780118223421,4.905780118223421,4.5704429464049685
25.0,4.921362345521797,4.947968270910154,4.564629934930356
26.0,4.927444842564143,5.077332837652937,4.572418552307861
27.0,4.890072702390991,5.02089673061294,4.596478431427656
28.0,4.8585753444317605,5.0060308487952545,4.557382048176893
29.0,4.872023241224356,4.992857961789662,4.544374818685233
30.0,4.800956902207643,5.038099999953351,4.574645988372634
31.0,4.7474162228059,4.929483988301059,4.528595283018009
32.0,4.770044068139634,4.926416631308477,4.548037368037971
33.0,4.921540899121503,4.921540899121503,4.592121725284475
34.0,4.9697979571813615,4.9697979571813615,4.531111152347268
35.0,4.823526781161864,5.0155644359426965,4.594806455888759
36.0,4.793591265788436,4.963960401297274,4.481038309914921
37.0,4.685447739427076,4.991303380112918,4.47327040495268
38.0,4.658080774728301,4.9458850307642805,4.510632595898424
39.0,4.6749909779801255,5.050629727635851,4.512128394536236
40.0,4.5626025930913485,4.972413916697481,4.4988691031811845
41.0,4.475405388551025,4.926603088822221,4.463838841383886
42.0,4.49134298964978,4.939383654921798,4.431031641026866
43.0,4.5660200353711,5.003957039593458,4.421307507995593
44.0,4.562490783667334,5.008637369833366,4.42429669175207
45.0,4.742813897038454,5.031999847863839,4.451286675014951
46.0,4.870397452705352,5.029526645420536,4.420128689680249
47.0,4.914987809209474,5.10625547535374,4.497914427499045
48.0,4.910920091742966,5.088728464640319,4.554300040243939
49.0,4.965181866275603,5.0442612272763885,4.488294262194008
50.0,5.003293158645071,5.096829129627418,4.471722012746374
51.0,5.137393915009358,5.137393915009358,4.46241914685761
52.0,5.073077473000067,5.073077473000067,4.426715759440736
53.0,5.08581742176442,5.08581742176442,4.497436318204708
54.0,5.049078533161339,5.142972147113299,4.4985084069701955
55.0,5.01255420147155,5.152883608557243,4.48218989186726
56.0,4.878181328296664,5.105327860507419,4.406367006979746
57.0,4.817047751280464,5.12862027803425,4.4183722011216044
58.0,4.847454348102138,5.127402581020351,4.399225030561492
59.0,4.840332598200035,5.162331326628219,4.415758045020873
60.0,4.772609129507604,5.153430388551239,4.468876091953866
61.0,4.831023074691734,5.219876079449977,4.373164600323476
62.0,4.773577250040294,5.17907007367308,4.415879324884179
63.0,4.7475746521296145,5.310319724085903,4.411077869302825
64.0,4.596137013250639,5.263448749544757,4.39670055458626
65.0,4.459549999206214,5.312760420730356,4.363061880975493
66.0,4.449022693834063,5.328796769330796,4.349798130985898
67.0,4.430762491432261,5.280510460830444,4.4285744359810835
68.0,4.386725938898236,5.288330994333041,4.386725938898236
69.0,4.381161256039435,5.290983109939946,4.381161256039435
70.0,4.425403480365262,5.320925901413666,4.3944440983278
71.0,4.534571618957294,5.313649375177432,4.372760691267711
72.0,4.7152752761516625,5.309678939758231,4.399257508890898
73.0,4.805863880256088,5.300370623873688,4.279552852182112
74.0,4.999895065592798,5.328975945314153,4.335541814180614
75.0,5.139056864110746,5.275104720441982,4.338785476414858
76.0,5.213896211635317,5.325312194356226,4.343611252234819
77.0,5.3039650712749395,5.3039650712749395,4.292849584613722
78.0,5.3408331773235815,5.3408331773235815,4.291387297589108
79.0,5.278731857961869,5.344669429482892,4.248822368014316
80.0,5.313080286254513,5.359898863152572,4.265148637392854
81.0,5.189067005624234,5.3998686830227545,4.2723743908346465
82.0,5.207031303770594,5.394679538238583,4.323848004272718
83.0,4.929328362720776,5.447430993579206,4.242899083987683
84.0,4.722562963386194,5.486983609167931,4.24302248087215
85.0,4.713125360183166,5.4814293445201425,4.2224785431240806
86.0,4.604829617557268,5.518745402665385,4.209480135524713
87.0,4.491728124313673,5.550903032140992,4.230690029680487
88.0,4.37216828309452,5.55738519217806,4.2568959157269
89.0,4.384346482382404,5.533427784566056,4.265163904653942
90.0,4.499010466051139,5.62568909486532,4.223383546234607
91.0,4.4982360486027515,5.583971394659958,4.278281419914559
92.0,4.507834144908307,5.558063941243442,4.226552006340509
93.0,4.470738304180522,5.573449872400019,4.208650944783009
94.0,4.411640908362716,5.6600255083208415,4.247506421969117
95.0,4.356551861466952,5.711360919537188,4.279564974496922
96.0,4.251986604597387,5.675310478934039,4.251986604597387
97.0,4.303983755239712,5.715654566672808,4.267766853012193
98.0,4.427169288776911,5.793505207605764,4.170273388199415
99.0,4.565797644954699,5.7524089347895595,4.195621905222794
100.0,4.820465606526833,5.735128377111954,4.1615800305438615
101.0,4.95421024204122,5.72564285341728,4.118274202916043
102.0,5.195481249121506,5.710098854961724,4.1178312104055985
103.0,5.308646454276171,5.733872444205181,4.087485113631368
104.0,5.436767271418528,5.692257243711505,4.10732389091588
105.0,5.608893306197764,5.687735911696908,4.117500536197563
106.0,5.672317796087918,5.672317796087918,4.003678084018277
107.0,5.614452976451224,5.672305030606209,4.024458577466213
108.0,5.564366817628643,5.796334903855233,4.051623924351837
109.0,5.395543230369513,5.7578614799983825,4.047350356703375
110.0,5.145621434012514,5.8973346301627645,4.021007030398859
111.0,4.829938432809787,5.848407763184323,3.9917260578602787
112.0,4.582824967831952,5.867868454544459,3.9278572335277904
113.0,4.247562050881975,5.875158608771404,3.9537492803339944
114.0,4.121700551298409,5.918166786143427,3.955499145425815
115.0,3.9543589205224676,5.938488029043585,3.8535995609792875
116.0,3.9413756639809594,5.992558789733357,3.920036268064685
117.0,3.944880102236253,5.915514108663114,3.8566286855698917
118.0,3.902126880926561,5.950836905363987,3.902126880926561
119.0,3.9566776534048973,5.886196292463395,3.7952302566965535
120.0,4.117679273264606,5.963707946216204,3.803499096609257
121.0,4.273071788839974,5.906498440079162,3.7473217783762234
122.0,4.352603414980825,6.001617953562645,3.730831197458525
123.0,4.385530530717287,6.011832643844728,3.6828290842663303
124.0,4.677203180650593,5.966763275755704,3.607007304037592
125.0,4.753136509527638,5.96227130653444,3.632722694900334
126.0,4.892984252405335,5.959206839827602,3.643161161279204
127.0,5.023165215609728,5.942521742903946,3.610021896915901
128.0,5.155703860647697,5.97953406169666,3.5074117161935123
129.0,5.35426756508292,6.002162381442728,3.4397041600390232
130.0,5.52262692478752,5.955621398882379,3.466784002184233
131.0,5.767847552875364,6.0705953524864755,3.4499409124765554
132.0,5.869451121640579,6.022671371730902,3.3740180034230423
133.0,6.002441085778393,6.002441085778393,3.358024173734402
134.0,5.954972264645575,5.989986180014853,3.350372792297702
135.0,5.894680258820786,6.017585266514293,3.365488564113536
136.0,5.606452508570493,6.102738880568681,3.279462745279807
137.0,5.117372678251133,6.0694291880561675,3.220494881041992
138.0,4.75159504308618,6.114569360326002,3.2521996625863268
139.0,4.242201512890551,6.127790813355236,3.258740505282951
140.0,3.7897921049630265,6.1179070045858674,3.3125193492859633
141.0,3.4673954165008998,6.058649519112067,3.2230833412743705
142.0,3.2060365863295326,6.135996543957329,3.171352627318939
143.0,3.268941660093456,6.14971434822831,3.197613429113084
144.0,3.1957193384223537,6.10003437013871,3.1352973673360487
145.0,3.3099621969343773,6.090795498088286,3.132198518013682
146.0,3.345852215334143,6.189699531282411,3.124898432979013
147.0,3.6225261777029503,6.243292189174087,3.0758662219785946
148.0,3.8058461169585662,6.337387404186442,3.040475772679762
149.0,4.045669965246152,6.323955147380076,3.0218749372705744
150.0,4.403740702208264,6.284088280975349,2.950477726845039
151.0,4.688174287359062,6.34977491138756,2.9181772218583766
152.0,5.095895080498893,6.37968060224065,2.856954181644251
153.0,5.385797336072467,6.457073617921501,2.9222164792374654
154.0,5.773915651041826,6.521559266834345,2.9307991783655223
155.0,6.139508625941936,6.559059314745898,2.9070024121939464
156.0,6.42576329629912,6.699029385436339,2.8616457997002462
157.0,6.626393945855488,6.648141079494124,2.8874840786207843
158.0,6.673072754250426,6.673072754250426,2.813164440006671
159.0,6.714914340250675,6.804982338309994,2.762222103910625
160.0,6.438607878344449,6.823664407809628,2.6916904177024303
161.0,6.169411158558911,6.884635449176379,2.5923980344583213
162.0,5.5824540534485525,6.925466124713542,2.519898715944436
163.0,4.849063149013491,6.992937985428501,2.6339107832735653
164.0,4.310612290004906,7.030841258489993,2.5583425498559733
165.0,3.7254767078911497,7.0567772959359845,2.49305307918994
166.0,3.22629329282565,7.16575624652461,2.4584940336676806
167.0,2.829580819367414,7.11892538421389,2.4387961241619327
168.0,2.5317555110196412,7.080327368849482,2.37874879056382
169.0,2.3639913417130662,7.087770561368617,2.3077462815040053
170.0,2.3366113004295945,7.130181544123298,2.3366113004295945
171.0,2.362958038445115,7.168316430086556,2.304261561081358
172.0,2.470286501026945,7.2555103946909325,2.296783321010922
173.0,2.7166646735468545,7.18857470553296,2.2199642607375063
174.0,3.0593838143670604,7.201346923492749,2.193392385931525
175.0,3.3145040317684686,7.230156095983103,2.1272872886433336
176.0,3.6669959624864576,7.189130393589262,2.108867109681155
177.0,4.125546496039393,7.283610993318232,2.0482858381021583
178.0,4.675892587853434,7.432744015165045,2.0708587547545187
179.0,5.173126681820134,7.417231212990381,2.028244576163221
180.0,5.687367395438529,7.3754550187623344,1.878861123473574
181.0,6.179329901194338,7.450452056333818,1.9191922831001875
182.0,6.685593476847064,7.379528728810763,1.7774609164209647
183.0,7.0545923495911165,7.436570484313139,1.8015368959427291
184.0,7.3712701627743815,7.466067052291005,1.804492819740261
185.0,7.628885871122539,7.628885871122539,1.80775482428495
186.0,7.660887849466083,7.660887849466083,1.7928008703049154
187.0,7.210647507022894,7.755417002251422,1.7738044680526466
188.0,6.582317629907973,7.868923128761668,1.6892236676757837
189.0,5.619273875818096,7.88078971079175,1.6046963034610318
190.0,4.605641489811981,7.891671808584082,1.6528641441505612
191.0,3.5864447035977483,7.833529215452784,1.5874088213359097
192.0,2.8599129836264283,7.944904302808869,1.486797406754875
193.0,2.1797335632683095,7.881153209047706,1.4290550899968255
194.0,1.7100372080074306,7.940804428753886,1.361391599475261
195.0,1.5238898995497216,8.015612321106339,1.359269047850561
196.0,1.2680055866613886,8.042428209525141,1.2680055866613886
197.0,1.2116989867871106,8.161810663967847,1.20611498785683
198.0,1.3809912120329253,8.181149870213558,1.190472457028358
199.0,1.666375359725983,8.260194157844264,1.1338201028384738
200.0,2.0276917848820903,8.258601843529563,1.0808755657141682
201.0,2.279100127459544,8.320968264737216,1.0217324664945808
202.0,2.671583653855854,8.377000753599939,0.9287930055849533
203.0,3.2537745873770865,8.401451536171813,0.9763092579138429
204.0,3.726986920434265,8.448267880805071,0.8681212104265642
205.0,4.311691242984416,8.402704489500497,0.8428815277451878
206.0,4.9762774078805725,8.442601438182976,0.7739127125998521
207.0,5.386821551530902,8.473928046192036,0.8297521851295008
208.0,5.979157538654437,8.39481112713306,0.6922971252116747
209.0,6.572931459291032,8.42332319292114,0.6385984984427439
210.0,7.287400387980761,8.374768387216895,0.6078192065558765
211.0,7.814894324710631,8.405236164798607,0.5711339253550562
212.0,8.257053188609603,8.415648626288528,0.5607892861004462
213.0,8.435055611977376,8.435055611977376,0.4596238284668443
214.0,8.34935240452726,8.492241094442099,0.3829689277831955
215.0,7.432773333937516,8.414051690449627,0.2825957129843386
216.0,6.267671969680962,8.548917230085499,0.2699247120584942
217.0,4.857584575917882,8.554197542605547,0.20406210009843642
218.0,3.553430530944366,8.599791208802229,0.1947493424417972
219.0,2.3669169214800827,8.511459188271358,0.14865919058014113
220.0,1.3932311378259628,8.654263224436699,0.1200716243195809
221.0,0.6552855224235274,8.743043494634003,0.012306554398238644
222.0,0.16165179608328928,8.671097115628568,0.009481002889390919
223.0,0.011869084549417784,8.64892512965107,0.011869084549417784
224.0,6.498009772647255e-07,8.528721232110142,6.498009772647255e-07
225.0,0.06143732402237691,8.579106275804312,6.604120140482098e-11
226.0,0.28751435892524596,8.668094456842077,7.973068030644667e-05
227.0,0.7157184169191819,8.620296245884205,7.217914477022371e-25
228.0,1.2085994955487689,8.641797964751449,6.534283816138009e-45
229.0,1.8804309354254654,8.673136520231413,5.91540189701111e-65
230.0,2.5085185179546423,8.705226659021426,8.296068699982767e-13
231.0,3.0840657432283276,8.745110510295964,7.51032276933112e-33
232.0,3.7782308793001738,8.829356264890974,2.4502604943735374e-08
233.0,4.364401702263009,8.994246229304318,3.289310542874198e-15
234.0,4.977115187494889,9.158192960627215,1.1708449279631791e-29
235.0,5.527088671241065,9.037967173545056,1.7931845193598839e-37
236.0,6.205027294611141,9.171078713909433,1.3695185483965399e-22
237.0,6.9235195624720065,9.24699896733806,1.2398072760734566e-42
238.0,7.450713872091352,9.289820847371512,1.3625369868999916e-18
239.0,8.077615086845869,9.26205396356599,3.595260014291552e-05
240.0,8.742260475541949,9.339935073100108,3.2547419896674955e-25
241.0,9.310366868981593,9.310366868981593,1.8800600021425087e-26
242.0,9.08701181000156,9.08701181000156,1.7085798729323543e-40
243.0,8.150993475933129,9.162624291923153,1.5467550700166663e-60
244.0,6.602467642093416,9.263327167420965,1.325482908675716e-32
245.0,4.898441184028555,9.374937000125978,1.199942385892639e-52
246.0,3.3695317749158202,9.512201600602731,1.0862921883317673e-72
247.0,1.9523253473390012,9.50774471887378,1.6090725688323232e-23
248.0,0.8353679959497837,9.629175992741192,2.0285697710183395e-28
249.0,0.16468462699249645,9.591461772754544,1.8954179269408926e-18
250.0,4.801539851922259e-13,9.545250677458736,1.3637086387866252e-20
251.0,1.5397584921757776e-12,9.670521436623298,3.8720627023497775e-22
252.0,1.3939232763444862e-32,9.896643873111817,1.3939232763444862e-32
253.0,0.01982512566586674,9.664290148911451,3.835335681804228e-18
254.0,1.5989501586909146e-20,9.853762676337276,3.47207935960602e-38
255.0,1.089453757193527e-12,9.919202667625798,3.1432281499100934e-58
256.0,5.854574055831103e-09,9.940094914135434,2.8455234397373927e-78
257.0,2.1634928680707385e-20,9.868360461137083,2.5760152492673413e-98
258.0,0.038515353124361586,10.010202330910953,2.3320330002520283e-118
259.0,0.15113036149027634,9.88580564798261,6.15414894523829e-112
260.0,0.4466145778333368,10.020572149188016,5.571270757361935e-132
261.0,1.0135780695021113,9.968884213021456,5.043598737702283e-152
262.0,1.7201053764728749,9.8591055660645,4.5659041419479696e-172
263.0,2.459721615301699,9.882101281724463,9.331415428399779e-51
264.0,3.248777521232011,9.893149856536969,1.6391690576672468e-26
265.0,4.064155674632408,9.952446512446166,2.6746145309307878e-31
266.0,4.8265357112801635,9.902301173703288,2.9033006233625087e-41
267.0,5.710108327457775,10.027295729869827,2.6283201798821093e-61
268.0,6.4864433860150745,10.014660742110992,1.0091578547654457e-66
269.0,7.448486044473343,9.94274424322399,5.670293579669857e-21
270.0,8.363870759914843,10.14346409673219,4.691599035060047e-31
271.0,9.269039687297441,10.43930454100507,5.454313570508476e-19
272.0,10.026226612974076,10.324666871126773,7.533734514429943e-21
273.0,10.504262558838386,10.504262558838386,1.4843352005941176e-22
274.0,10.018935245322284,10.238667032528854,7.887084756661532e-25
275.0,8.602273353607895,10.45350371678535,1.1742124810482137e-26
276.0,6.596244635429721,10.4588804445136,6.516121153018941e-25
277.0,4.706583751321417,10.201093499730344,7.398183858607376e-41
278.0,2.9309168189113506,10.374946526220555,6.697479335617602e-61
279.0,1.4876196552844023,10.241221091540835,6.063140671860646e-81
280.0,0.5061882631305374,10.201972127095997,5.488882154703967e-101
281.0,0.015841096715631733,10.271583888768637,1.794098522767366e-62
282.0,1.434073820469161e-22,10.087785878756897,2.1348087798367014e-59
283.0,0.0001589890292795111,10.140843230454585,1.614119109855902e-63
284.0,1.9439990473797166e-20,10.120748275371673,1.461240973473174e-83
285.0,1.1681895153008673e-18,10.08886160105302,1.1681895153008673e-18
286.0,0.000293937505412849,10.148265862570774,4.9153279950282086e-15
287.0,0.02745918663410993,10.14966789635376,1.4344741122507767e-26
288.0,0.00673545768238721,10.074943494699156,1.2986107006654405e-46
289.0,6.097521973751958e-23,10.024137376588156,1.1756153265371685e-66
290.0,5.520007098791544e-43,10.333012960637339,1.0642692188512287e-86
291.0,0.03387229989755418,10.12328746872648,9.634690401073208e-107
292.0,0.024570442907114288,10.24131881703226,8.722159532597215e-127
293.0,0.22759252280419692,10.11138305953041,7.896057241611314e-147
294.0,0.6540254165482347,9.987114622804796,7.148197614339855e-167
295.0,1.2786296543141813,10.220790406449415,6.471170049829626e-187
296.0,1.9940746600206802,10.205260169178244,5.858265827710747e-207
297.0,2.625238861823067,10.144648886466504,2.4187502711388946e-43
298.0,3.3080296363400015,10.195286132330114,1.2549939256664676e-38
299.0,4.161019027744588,10.163460886453526,1.1361296291248298e-58
300.0,5.007274946906821,10.094862364165337,6.879805407667592e-26
301.0,5.898403725139505,10.269627322443812,1.0719502665332537e-32
302.0,6.736562221779424,10.112833180862191,9.704225923722498e-53
303.0,7.597076486031702,10.135665196141924,6.548567164647482e-54
304.0,8.407072590765315,10.153342200860898,5.928332426086258e-74
305.0,9.182590836430869,10.013921793188068,5.366842008419364e-94
306.0,9.74177210792017,9.999093118325687,9.877913430461775e-35
307.0,10.089737233530785,10.089737233530785,4.579104054795738e-49
308.0,9.675374052982548,9.941444725835348,4.145403164988504e-69
309.0,8.183320422021067,10.062231795312101,3.179463243851617e-36
310.0,6.297957398362212,10.310828803220533,1.1434627043919641e-48
311.0,4.448755936822466,9.777210956980538,2.416468326981509e-21
312.0,2.7339528283463492,8.365465567395816,5.093629370145811e-09
313.0,1.3626655962251788,6.5507461301375685,6.090886722209992e-29
314.0,0.4470721028206049,5.394577616797657,5.514000292129431e-49
315.0,0.07050489722949443,5.55725394494551,1.5862891310110477e-63
316.0,4.287128622474532e-14,5.557042706020413,3.393724938680345e-17
317.0,3.881081615017294e-34,5.778393848551954,3.881081615017294e-34
318.0,3.513492556174081e-54,5.965265684308402,3.513492556174081e-54
319.0,5.252347580602815e-21,6.0977347262920265,3.405595529044882e-45
320.0,0.00027830843415954307,6.257555105536152,1.1279029643298764e-12
321.0,0.006806183227438776,6.338901055712168,4.397026050699691e-29
322.0,6.161548887050639e-23,6.6277581981396345,3.980570323143685e-49
323.0,5.577969828150021e-43,6.68607124331413,5.577969828150021e-43
324.0,5.049663319095462e-63,6.704353609064183,5.049663319095462e-63
325.0,0.00013752818837583017,7.008146236645842,6.152445374728203e-17
326.0,0.12252307421639291,6.971495826506492,5.5697285372027464e-37
327.0,0.49228362811115384,7.1894264238491115,1.3770388963917453e-21
328.0,1.086843156504277,7.5173088551934235,0.02535942718872704
329.0,1.573593877777805,7.648024192805653,0.07580615896368545
330.0,2.230768391669168,7.768757628078221,0.12882067584904708
331.0,3.0065711410792377,7.790475188247805,0.3536727353292477
332.0,3.8697679674494463,8.146173886038234,0.3610402358268416
333.0,4.681305847058201,8.006267962992668,0.39411933469053306
334.0,5.5592332181228725,8.251886002588481,0.46706386918463005
335.0,6.36923839431864,8.323469514909444,0.3706711209489588
336.0,7.199472287541862,8.5598455152326,0.36264972759130865
337.0,7.920577664240694,8.628389052571487,0.29533147711426233
338.0,8.50681598066438,8.52168636739651,0.3032732286634199
339.0,8.816680879296161,8.816680879296161,0.18801137858082465
340.0,8.61472993447502,8.812997793379347,0.10899196599321014
341.0,7.9251016586962235,9.081175398918713,0.07390724071195165
342.0,7.0015500344861445,9.222355348999198,0.10358393431859879
343.0,5.9473825510982445,9.292251135586495,0.01713640794793262
344.0,4.805857419464784,8.672315860628625,0.025704397988130293
345.0,3.84199075365774,7.628441601147077,1.9928204421315113e-12
346.0,2.9256609069339956,6.349755358261472,2.6922547446052503e-15
347.0,2.1384823170333234,5.846526196467782,3.056317835279559e-11
348.0,1.4022750359816871,5.972712592356256,3.5000192364981956e-27
349.0,0.8733732890048604,6.155775479835256,2.1054115782843316e-14
350.0,0.3396007602681374,6.3394962209739605,2.8756335448539504e-07
351.0,0.05839072199556931,6.443547483860665,4.668663463038621e-05
352.0,0.046729260886719866,6.586141018297879,4.226480128940657e-25
353.0,2.0431011214938006e-13,6.6005428320514286,2.0431011214938006e-13
354.0,0.02355127512031452,6.843667272105621,1.0015822685034573e-22
355.0,1.612970124498861e-08,6.801380034752472,9.067193617279878e-43
356.0,2.2049594306070995e-06,7.043229946081022,1.3045513007732653e-14
357.0,0.07932227529241064,7.24230308866147,1.6146529738345635e-16
358.0,0.46959464543996565,7.397257009621919,0.00852649739319815
359.0,0.8605441508304474,7.6047672496046275,7.718926859286086e-23
360.0,1.3687384004903376,7.657946884042743,0.2086813179951834
361.0,1.9871307253149635,7.882493539136206,0.2386827902231208
362.0,2.533211868933704,7.775250848504676,0.4280151772245282
363.0,3.3577094756399957,7.935073730579895,0.5176730647381501
364.0,4.066316578901129,8.168402285652759,0.4767663451734142
365.0,4.834218668862777,8.219746643659741,0.40675946470873575
366.0,5.581649025102448,8.458720180205878,0.3881301273274805
367.0,6.362911088509035,8.403484949126158,0.399420423749799
368.0,7.141165281474994,8.659090361379812,0.3416695630145436
369.0,7.850702498090539,8.6526912426341,0.29516297535292635
370.0,8.523744704488651,8.696671230626489,0.31764147027999867
371.0,8.947135820134879,8.947135820134879,0.2658735866120825
372.0,8.800803341412141,8.867764332155586,0.24667311727968866
373.0,7.981006228511857,9.02150413042612,0.20253001041079197
374.0,6.8846161837200865,9.06377722663365,0.20261967628199395
375.0,5.6197814968453885,8.994143427280486,0.17066429999145744
376.0,4.572066619918969,8.332662529045354,0.13064005125721645
377.0,3.447743808254864,7.147819926082257,0.02689402644225702
378.0,2.555002271941767,5.760468184499962,0.019082386190073124
379.0,1.7310483108443546,5.857171097115964,7.985009941929656e-09
380.0,1.0552147889448953,5.970059350705271,4.002514349658523e-05
381.0,0.47859182000012007,6.183229487677975,5.305850322573618e-05
382.0,0.13588086191623988,6.395775072460196,5.944687589249537e-25
383.0,4.100040128864181e-12,6.528967903681999,4.100040128864181e-12
384.0,2.2444052094013935e-06,6.527462815012113,1.1863164480044208e-10
385.0,2.0318307571161252e-26,6.663411944689231,2.0318307571161252e-26
386.0,0.009976580547766251,6.789396493396543,2.8104633099521154e-28
387.0,0.07148545810714421,6.965359837122831,2.3753888819218173e-14
388.0,0.29687627157603946,7.104695955176749,0.0009514080931480526
389.0,0.8087768303577557,7.114660176057687,0.016396351810691483
390.0,1.2517737541277534,7.34332536549157,0.11141957839514813
391.0,1.9723064759512097,7.407152146955895,0.39872177616521914
392.0,2.6923556045692063,7.480363620738161,0.6709428499880842
393.0,3.482555966464974,7.701335194630053,0.8593606323477139
394.0,4.20611496786704,7.561558280781302,0.9726132557012863
395.0,4.883036018956579,7.698258976211654,0.9700961742351278
396.0,5.547475593675534,7.8535498185117145,0.894688505491735
397.0,6.323285153192661,7.865332041495081,0.8853175191725894
398.0,7.062357420728522,7.9641496895546515,0.9198063080479267
399.0,7.728727888382301,8.098953722599035,0.8632732644024586
400.0,8.182446646512114,8.182446646512114,0.8211768637897281
401.0,8.33919144398709,8.33919144398709,0.8001484839208738
402.0,8.03335156952508,8.547369387204713,0.8103270016876871
403.0,7.306313985748796,8.497857415301885,0.7117241789644688
404.0,6.373643333685472,8.704519280637808,0.6647807552555761
405.0,5.3948493554748875,8.515229767893207,0.6529869086183941
406.0,4.5058757632173005,7.7543638377513755,0.6170814550304258
407.0,3.79926584139159,6.711341497486291,0.5340282056945714
408.0,3.1563241212161146,5.58868940219483,0.4860138486532634
409.0,2.617186057518617,5.663459626154778,0.4911206815911995
410.0,2.0600002779268354,5.927553609399775,0.5029099977348672
411.0,1.6222878187440606,6.007495442435192,0.37733331262862374
412.0,1.2240793237382803,6.208221216107552,0.33191571630050615
413.0,0.7685932967633159,6.3071016886017315,0.34777762288585906
414.0,0.4556476390655803,6.336564318354121,0.36417804641424867
415.0,0.3091102390908453,6.423417116217608,0.3091102390908453
416.0,0.2094349621385098,6.554985115900546,0.2094349621385098
417.0,0.2993482577136283,6.677860982429897,0.23492121607746316
418.0,0.6268257021898757,6.783414890256485,0.2430897871597209
419.0,1.0133368561579048,6.8678762446139245,0.31802752656866345
420.0,1.4305447980407358,7.007301234659654,0.47093978693227684
421.0,1.872208458289735,7.042538213163432,0.8113606131066887
422.0,2.347629066588639,7.277351391299426,1.1662304275801905
423.0,2.996538668948246,7.268532979977034,1.4075569882063002
424.0,3.754161559089504,7.3896477377990015,1.7180075447902963
425.0,4.433311805625402,7.568320352929242,1.8071249384788204
426.0,5.095054879495731,7.528273422896216,1.8112915835344072
427.0,5.774824205191796,7.641729064218288,1.8709440361428902
428.0,6.392075827413231,7.736596633702633,1.7600823728740416
429.0,7.110633653781507,7.573791930241253,1.8429372285426935
430.0,7.646846758579155,7.736019581726813,1.7525045038261018
431.0,7.927607078333202,7.927607078333202,1.7428081596266591
432.0,7.714996755384888,7.957677706702942,1.7403312916168425
433.0,7.214322808277154,7.952474577754793,1.6883098891146742
434.0,6.359205105612058,8.177300615682906,1.7619754606137956
435.0,5.55787447350951,8.012986084021563,1.6654816434234363
436.0,4.893267557061321,7.411492439730068,1.7017589158482553
437.0,4.279555918208748,6.5629181578357185,1.6201355255865284
438.0,3.7814914436947236,5.6072297920067955,1.5457977184262595
439.0,3.429166917747256,5.124895269050911,1.5434533901444052
440.0,3.0849697161561505,5.29661439577851,1.588032038773508
441.0,2.7867582040174472,5.344174870254364,1.5819389168615277
442.0,2.475596025779657,5.472763552655909,1.608619149052562
443.0,2.228690819010653,5.452959259063352,1.562838612801289
444.0,1.8539823349465885,5.538929382047719,1.5513322924537674
445.0,1.610858844100494,5.484366970808135,1.4914053328606813
446.0,1.4184320776858432,5.626465830492784,1.4184320776858432
447.0,1.452680078954,5.712260958582778,1.3971191171635262
448.0,1.5511941783706986,5.830654581156155,1.4328353764813073
449.0,1.7525317420444808,5.950157633654162,1.3283825191877252
450.0,1.9543118809628732,5.979423654125718,1.3572126926355599
451.0,2.2973082099273143,6.092030993671958,1.5783503957994343
452.0,2.772078484006764,6.183071123579019,1.8441952187884427
453.0,3.189604365847565,6.250355738509429,2.1577809700417627
454.0,3.705858393095318,6.3547994749873995,2.520138152802229
455.0,4.311805121886677,6.479642169424989,2.9991345217172585
456.0,4.9239298580105695,6.513508627470711,3.3841243606823754
457.0,5.582723913382144,6.577721283943665,3.565410529473525
458.0,6.080705683584256,6.6181256454205295,3.6672432923640783
459.0,6.615584105512542,6.682246210080205,3.715434313795043
460.0,6.743433905827265,6.743433905827265,3.7576212008418692
461.0,6.681387844607791,6.744078728291837,3.8196081368782013
462.0,6.237681826420104,6.896563626602,3.769728946956506
463.0,5.699495159625005,6.881963213859971,3.7411959007194646
464.0,5.11786907319323,6.788818619248872,3.68762723159337
465.0,4.589792998066119,6.381503554579958,3.677467978043359
466.0,4.2641851765938945,5.783247841910397,3.575737614465443
467.0,3.9165000778819765,5.180764969276539,3.6356021565472285
468.0,3.7137859880664,4.600139543394957,3.7040717968441683
469.0,3.668504200701272,4.241090283438956,3.668504200701272
470.0,3.681117566170258,4.281025432803134,3.681117566170258
471.0,3.8760538244962963,4.259363233033803,3.670072215492833
472.0,3.9822431460967924,4.289420173995345,3.6795981322976297
473.0,4.090815855641405,4.276885601051997,3.707281372524155
474.0,4.091798040922775,4.321376039509427,3.8389180840357566
475.0,4.192444060534237,4.299501693378649,3.858762853387475
476.0,4.213880929744616,4.328565839474179,3.8268160540777783
477.0,4.166098634185958,4.252083781615073,3.894615082202506
478.0,4.083124692324907,4.321495638355116,3.907848948923742
479.0,4.032135682420569,4.2632780080584975,3.929218867227757
480.0,3.883628877673576,4.32040369612347,3.8387184656021915
481.0,3.8200045516450882,4.333584739675223,3.814103855595091
482.0,3.81885621572803,4.308549067255731,3.81885621572803
483.0,3.894155518524001,4.348260290892449,3.856533757430043
484.0,3.920530510779132,4.40235855942289,3.767648996454667
485.0,4.039231960275541,4.449254570690792,3.719068958980943
486.0,4.046504089783603,4.390484753782763,3.7308628976595455
487.0,4.161493246881979,4.301499014909769,3.8242971531568863
488.0,4.201990455998887,4.318091614800165,3.975395781022465
489.0,4.208168897250181,4.331810199501193,4.026237998198708
490.0,4.343689209983399,4.343689209983399,4.025309009940201
491.0,4.4094087369808035,4.4094087369808035,4.018739301723611
492.0,4.345458199945814,4.345458199945814,4.011773173040911
493.0,4.230365387393681,4.297860908631498,3.9662385850856405
494.0,4.258066722658429,4.371842556874217,3.9265571418962897
495.0,4.231278908463616,4.282632697958809,3.938274837977257
496.0,4.158945198588198,4.298246539734385,3.9695670101866183
497.0,3.9972842364014705,4.300549961803311,3.9547457632698686
498.0,3.9754045980042103,4.295199222693622,3.9754045980042103
499.0,3.9810237741307084,4.312314913845209,3.9732152899294206
500.0,4.037205996900635,4.267945541819459,4.004522902446712
501.0,4.220496739292199,4.244113907235604,4.002303215798359
502.0,4.206023604720684,4.282975994224523,3.960705623339626
503.0,4.221743437514858,4.262592531433427,3.999706286784414
504.0,4.294374969453412,4.294374969453412,3.9779477701431025
505.0,4.279360144942819,4.2961464773668565,3.9877237466014073
506.0,4.1800187208809865,4.3368694319309435,3.948520178924622
507.0,4.246216580406022,4.300371464242904,4.012218477730281
508.0,4.242586397458759,4.306469781244532,4.025442849221348
509.0,4.279287334891402,4.331235795078422,4.041572226460878
510.0,4.17165687802758,4.291497923357678,4.028798575895385
511.0,4.169984865206692,4.321031256400119,4.004148794130002
512.0,4.1818973200873,4.306172854499525,4.003995878828412
513.0,4.133725157648362,4.252224891004656,4.042902079967336
514.0,4.168647989220666,4.306108765910484,3.975402917803018
515.0,4.1359693226806025,4.328999524075482,3.9648449312420975
516.0,4.03931011823748,4.269889994360708,3.977191847834423
517.0,4.0481272071257,4.258903355244829,3.977329888459427
518.0,3.9741226905436324,4.250710862512912,3.9442705997121585
519.0,4.062959000473376,4.265695967389383,3.966812915609617
520.0,4.060858191694297,4.312943264751029,3.904386501302011
521.0,4.024075098974885,4.384701449334602,4.024075098974885
522.0,4.071795068697837,4.31468477139918,4.035577563653006
523.0,4.133829617093077,4.318981576153237,4.0570122351031594
524.0,4.197824162970229,4.326728886639025,3.998745795109645
525.0,4.262978233894553,4.343547263624384,4.019927978379348
526.0,4.343657337789189,4.343657337789189,4.044857335700411
527.0,4.294248446422405,4.376889917172072,3.9664398803358596
528.0,4.315108641768555,4.318107007674114,3.9786273440056754
529.0,4.233155790708434,4.3825932198399284,3.932307170474253
530.0,4.1465760186526985,4.304682712920697,4.006609158219841
531.0,4.034998194407549,4.339188680153162,3.9608353309450313
532.0,3.960768705286392,4.403160708351799,3.960768705286392
533.0,3.9465440224499555,4.443265055201184,3.9465440224499555
534.0,4.017347107623589,4.350947474122939,3.974359864291224
535.0,4.124169889084811,4.269645800376419,3.926892706074645
536.0,4.184261245646864,4.319270723579579,3.9521896488673907
537.0,4.3139936631600335,4.392309437559488,4.065159761464961
538.0,4.298258217589869,4.318617294879093,4.004969435962928
539.0,4.304732348167702,4.380837180599615,4.033547042822363
540.0,4.201552212921735,4.340333068088662,4.012799629159911
541.0,4.183359775582968,4.291356841696138,3.966162461062309
542.0,4.008574973714838,4.26220709214038,4.008574973714838
543.0,4.009520178227364,4.299048226866604,4.009520178227364
544.0,4.024716181164335,4.311055158857473,4.024716181164335
545.0,4.046830355766472,4.280033066493423,4.0313680815467245
546.0,4.0706984595103055,4.2727918579356015,3.8927111458889803
547.0,4.181627712992672,4.245555539832474,3.938736089613769
548.0,4.1597158006038,4.275583172733295,3.932926845905069
549.0,4.207091717847986,4.239291551747413,3.9836992819813015
550.0,4.222470392372611,4.282725511797924,4.00695201899247
551.0,4.28743621382984,4.28743621382984,3.9986231216214785
552.0,4.246296597818154,4.293516464478249,4.008150617940378
553.0,4.190085203370553,4.2460522219429695,4.0308270880921855
554.0,4.177386820895231,4.323715044276297,4.012246803119615
555.0,4.1756273592853885,4.2460612699233655,4.002307602895303
556.0,4.122336987392803,4.283203844932391,4.032270266778811
557.0,4.127841520831863,4.235995192075657,3.9865365932387187
558.0,4.096093138853044,4.252823717644842,3.9262714494984237
559.0,4.1089004028289295,4.2894208964025395,3.903326520411359
560.0,3.9662461454159788,4.305288986840251,3.9048090042458066
561.0,3.8052549552597057,4.29751924893423,3.8052549552597057
562.0,3.884881413109204,4.316117203826323,3.8641722795987663
563.0,3.959999552578754,4.379626909728217,3.811425988217418
564.0,4.050488459047736,4.334342551220533,3.9120360005680177
565.0,4.137489724903598,4.331955206026314,3.9453116700191906
566.0,4.12360460913239,4.341323566154573,3.9569401670395794
567.0,4.280347301944277,4.405205946162209,4.004614587723751
568.0,4.318090010177622,4.318090010177622,4.065614184248925
569.0,4.321393963856246,4.3283957009218295,4.061261885212627
570.0,4.322131645032859,4.3569178341359445,4.056580616013193
571.0,4.281508819731535,4.363507035641691,4.0202403066231485
572.0,4.2899333432791416,4.377123085233985,4.039418614517164
573.0,4.371094714327415,4.384500481434274,4.021261408863391
574.0,4.3515554286345886,4.411558978916084,3.9813848206677624
575.0,4.398404110576786,4.398404110576786,4.004437487005993
576.0,4.315248714141502,4.3730252155274085,3.976792675934158
577.0,4.174147406119523,4.365211416388456,3.975271851970315
578.0,4.115056089197159,4.255974711913246,3.971612101491269
579.0,4.085551582513131,4.302216423985454,3.964286511331552
580.0,4.060766433753123,4.283070923476744,3.9284654054748254
581.0,4.013931271106735,4.2902151608071595,3.9980278244785046
582.0,3.9975989442858784,4.300061462236115,3.9975989442858784
583.0,4.0386703277802,4.351209067366697,3.9778803566067125
584.0,4.021413203391584,4.3383543790714905,4.002826510295164
585.0,4.104234414962805,4.351966538656671,3.97258878387808
586.0,4.168139771436422,4.270067307811628,4.020477706224026
587.0,4.078710500972835,4.296945167588144,4.020066359169824
588.0,4.171489096471547,4.218557478073194,3.973252891385471
589.0,4.242910520883919,4.327742977844025,4.004383264419007
590.0,4.092487810474469,4.301037933391625,4.013407627303189
591.0,3.9986234151458464,4.30262019983942,3.9986234151458464
592.0,4.030390311547367,4.337034848932907,4.0246811565044185
593.0,4.040234095140866,4.362182800295606,3.992241515637271
594.0,4.029321627849378,4.319762313851142,3.9342393668059614
595.0,4.0321936144715265,4.290059511474778,3.9548405208523345
596.0,3.997612704680508,4.310580813043805,3.997612704680508
597.0,4.17984426591537,4.319984634339526,4.005567887935199
598.0,4.175958056705952,4.361023228407547,4.032649365870698
599.0,4.250102234384482,4.353486035200155,4.004402125305234


==> data/gru.csv <==
time,vel,max,min
0.0,0.0,0.0,0.0
1.0,0.806033326500814,0.9846675017706948,0.7873365975940778
2.0,1.5544052677469977,1.7699733948788405,1.5068528765943048
3.0,2.2986801026009185,2.4334180697061054,2.1144216876885413
4.0,2.896375445312801,2.9890689570007223,2.6776365989599658
5.0,3.259466399065908,3.4111999472355077,3.0963446476646355
6.0,3.5751191680129937,3.7291869651990743,3.439818883261489
7.0,3.7849876679673864,4.035388994357571,3.720742173501258
8.0,4.049676657297969,4.220765477878618,3.934870090847215
9.0,4.341547324546147,4.410747878670844,4.133734915428887
10.0,4.534373494608323,4.539571497649875,4.264277802010972
11.0,4.643354368670666,4.7195526842955635,4.284203846747256
12.0,4.730953434982707,4.730953434982707,4.400442531127468
13.0,4.8659755895056,4.8659755895056,4.488771558957414
14.0,4.845179777676126,4.845179777676126,4.565208422745334
15.0,4.692645842036751,4.875193331745272,4.581500702388102
16.0,4.728261193853752,4.899667851733542,4.518650185289869
17.0,4.677867654317322,4.953704401757751,4.58803759837743
18.0,4.6269266971803935,4.99993884633372,4.6269266971803935
19.0,4.575690383402807,4.9738148903685415,4.575690383402807
20.0,4.61729396066608,4.950134534338125,4.61729396066608
21.0,4.754978297775175,4.967158704604009,4.615480396975312
22.0,4.794208285118492,4.970089641065364,4.597213923703882
23.0,4.813967723006337,4.922986096540087,4.611273764784505
24.0,4.827346928159191,4.978413566218348,4.565643505824319
25.0,4.785379322632667,5.001162038520184,4.645673300058405
26.0,4.917974065018251,5.026486886797646,4.600975655428198
27.0,4.910121506630556,5.0433703753595545,4.640161185498957
28.0,4.861339747371796,4.999899317741967,4.6094642417430665
29.0,4.76916372758339,5.043584570427925,4.590994525545764
30.0,4.739982551457458,5.027950773383352,4.593258528400109
31.0,4.7777235054217355,4.991804685830792,4.552788425105218
32.0,4.797824975098788,5.042106335385386,4.561236651333696
33.0,4.738967825146715,5.157412749104636,4.563362771199475
34.0,4.745636826396647,5.08091070320812,4.564766616041298
35.0,4.76694085291411,5.028573492796088,4.550059408338026
36.0,4.736885444576347,5.097135562266958,4.485213091602859
37.0,4.8038681189178245,5.054203306037109,4.499543524250689
38.0,4.9229896661168695,5.028294615173772,4.490747575543455
39.0,4.919417948248651,5.033172171407635,4.515818526387405
40.0,4.866617738803974,5.038396958359951,4.468854552326474
41.0,4.873609315613972,4.995258342226573,4.4768050604037555
42.0,4.886479175455125,5.084810476190183,4.466690701933321
43.0,5.084767660872312,5.084767660872312,4.483846265202033
44.0,5.070534730898506,5.070534730898506,4.460357408691166
45.0,4.910942802376187,5.000439040745852,4.457200299053113
46.0,4.719651190687333,4.996871036848943,4.428176126518288
47.0,4.654725611841972,5.111544767109878,4.511835919392203
48.0,4.611626246236093,5.117770571225232,4.5159057953154464
49.0,4.489177808949359,5.084952329768147,4.489177808949359
50.0,4.538772788946889,5.068435074514652,4.538772788946889
51.0,4.546782500522521,5.120075851524401,4.472151295271713
52.0,4.495602649400219,5.089582631409044,4.495602649400219
53.0,4.560406560025962,5.058042530196632,4.523538684863115
54.0,4.587658165905453,5.06521264315953,4.52527199575909
55.0,4.744397735553315,5.084826912882725,4.498973468139968
56.0,4.905026769361417,5.04650263322097,4.507707162893099
57.0,5.061966468866909,5.105646385442704,4.499539427978258
58.0,5.085628410674973,5.085628410674973,4.5072398640358085
59.0,5.106135012524804,5.106135012524804,4.476225086248894
60.0,5.051326803712669,5.120639826971059,4.469283600543811
61.0,5.031654762867059,5.162033143939064,4.508501566527378
62.0,4.948002236182254,5.18128140583707,4.529921183767657
63.0,4.901286848837107,5.1500580942915875,4.549725201055903
64.0,4.873921814175632,5.208377879935835,4.559636470176357
65.0,4.795827141314772,5.185267903533069,4.506186975122992
66.0,4.899750505186075,5.204324903659313,4.524814528679413
67.0,4.848933738445617,5.236584576053115,4.47268502164336
68.0,4.8866974043393885,5.204839766029339,4.414282752584477
69.0,4.927383981204563,5.199045590873117,4.422409637527772
70.0,4.827731005264828,5.144131793317902,4.487112282563308
71.0,4.821961182031124,5.203690487560831,4.480150560837251
72.0,4.816886543992641,5.189347193765095,4.4861824512974335
73.0,4.840019030840279,5.189278370871352,4.495587526045935
74.0,4.677358033329773,5.131210069988957,4.46305025611495
75.0,4.666073841885195,5.183316837636386,4.463385390215087
76.0,4.667523501435964,5.218502296510236,4.544927787599878
77.0,4.708975281000065,5.263385091404137,4.49405541679603
78.0,4.677497887694067,5.2121496403237195,4.541146172725496
79.0,4.677190513683981,5.278690208796196,4.577918466550969
80.0,4.624427445408058,5.264604120680895,4.542817390656451
81.0,4.56504298304004,5.229323831415412,4.564951947454118
82.0,4.630219714612812,5.260017484534676,4.47782264582682
83.0,4.616532224650791,5.26278906279067,4.497377853285558
84.0,4.729653097725463,5.350860315514335,4.528831292286033
85.0,4.756769416108073,5.297871267864082,4.53232045330618
86.0,4.940777243074562,5.332839107120939,4.51861888890923
87.0,4.983468095787579,5.275678956776923,4.51440494232736
88.0,5.15261520452596,5.3355825694991275,4.447954096141451
89.0,5.381914162162623,5.381914162162623,4.487918283089646
90.0,5.311041381344323,5.311041381344323,4.472935369245491
91.0,5.222412682647931,5.352963781260255,4.4844564241433025
92.0,5.046280705469309,5.316532902617347,4.490712655902525
93.0,4.854874991663571,5.288473364838503,4.474171064485195
94.0,4.743944087113217,5.276604399645384,4.521628373680723
95.0,4.596994338223758,5.276545648341132,4.511173086648499
96.0,4.599083826219351,5.304921292134361,4.445575945557214
97.0,4.592605721690489,5.301490300790022,4.453458715151663
98.0,4.531405083810566,5.337804730004468,4.473288611426578
99.0,4.48669152574099,5.286728533732481,4.474924989788743
100.0,4.554110904685132,5.358299698044139,4.447537286445285
101.0,4.569366962557187,5.308346243216678,4.37521552803364
102.0,4.744105586535835,5.356365559060554,4.414336908086963
103.0,4.747954458346437,5.351204773589261,4.424000271651164
104.0,4.662072768291277,5.3142728830851675,4.386724052155562
105.0,4.581978320658275,5.28903331357607,4.373671850178208
106.0,4.47897657914348,5.294901819981496,4.356854414019273
107.0,4.503559339721627,5.332649085674601,4.387289232281715
108.0,4.591867655670947,5.324311003711166,4.422634950411096
109.0,4.568501945266639,5.3590982907886495,4.3911317092319715
110.0,4.704311492995998,5.290582356864718,4.42778282886364
111.0,4.912887165438233,5.357441351250106,4.370919388305421
112.0,5.23529867826692,5.324342329683755,4.397739711274905
113.0,5.2921101553345915,5.37187974910842,4.42151852880963
114.0,5.323793204798705,5.362755444020903,4.370829011267547
115.0,5.328507447322463,5.344844239776014,4.338622102109164
116.0,5.326675494489703,5.455328612150662,4.354958896420603
117.0,5.248930663799431,5.443423484759709,4.348728347930686
118.0,5.282366543210345,5.508076133837185,4.34998351963123
119.0,5.0928129844658745,5.505074613177499,4.281624989528768
120.0,5.010766396652205,5.507890076566143,4.3186786115288225
121.0,4.760732107679979,5.534851800073883,4.239819233037434
122.0,4.65037146853681,5.470732195947004,4.326217978553428
123.0,4.382586395139335,5.579270540798735,4.345125667616312
124.0,4.322633969209943,5.581631469937401,4.3101393447079035
125.0,4.304733140968619,5.603497931043418,4.304733140968619
126.0,4.330036168872069,5.577782017396476,4.288121004007061
127.0,4.34615030473347,5.578699178455752,4.2436727369798355
128.0,4.304030698926589,5.580644896248957,4.275468448498103
129.0,4.397879410063064,5.564615987746292,4.213691731299481
130.0,4.378469358308344,5.5044051138196,4.175953823524093
131.0,4.496875478411232,5.4920664777829336,4.101412827673805
132.0,4.594744534435859,5.591254543059831,4.120347925745487
133.0,4.65382318579794,5.5495737693280764,4.152198927631858
134.0,4.797254724702226,5.43578988487881,4.15550045620016
135.0,4.804789843970583,5.515837723181943,4.07433442213147
136.0,4.866157898336296,5.4976058964219465,4.0053294486468864
137.0,4.943514887097951,5.506790427090462,4.094007071573985
138.0,4.998569900750135,5.43770214432213,4.000140916216878
139.0,5.196946618099073,5.462712226318391,4.049074880685706
140.0,5.356698388308634,5.4924546074974785,3.9951327493743443
141.0,5.3194247963586525,5.513300045231975,3.9984753943950895
142.0,5.450514490666603,5.496640065210713,4.058517057949932
143.0,5.528857411439451,5.528857411439451,4.045226674874696
144.0,5.528304792932375,5.569157025940939,3.9313381736160182
145.0,5.4597010575113245,5.524760831208192,3.9730355453585835
146.0,5.255558500268093,5.565730192026776,3.9530780864304953
147.0,5.030874033084599,5.570560133290797,3.943186318390858
148.0,4.713345805090077,5.489948440900519,3.9297722367291517
149.0,4.413614195971219,5.535114431501157,3.905458600325527
150.0,4.176187121969419,5.635681380192409,3.8983508857407183
151.0,4.000079233030472,5.6039476410066325,3.814751363797108
152.0,3.9261817494188906,5.525604315824755,3.8270970688940773
153.0,3.9190065355801367,5.523113886636472,3.873609077212339
154.0,3.8255144090011073,5.549419735119687,3.8255144090011073
155.0,3.866266410759642,5.534178560957184,3.838385562342436
156.0,3.8575954882902184,5.525081571414755,3.815436681577911
157.0,4.169422793055807,5.484996924129891,3.756144656361539
158.0,4.380921772973,5.534068646196711,3.746399915726317
159.0,4.45761015449222,5.585461736165963,3.7290535705193006
160.0,4.721787831273873,5.587005898543562,3.7721621852300267
161.0,5.000019328827279,5.6510614719563375,3.669869508959898
162.0,5.276166780040427,5.691547681305569,3.6374739822169495
163.0,5.493810583848103,5.682750144502895,3.588434469886454
164.0,5.651468922750099,5.6870024446897185,3.5954555869197478
165.0,5.688467127956545,5.688467127956545,3.5604103975240577
166.0,5.790865681805259,5.790865681805259,3.5547001012421306
167.0,5.669678155350301,5.857312311674979,3.5979224735660136
168.0,5.734256411312929,5.937962001117159,3.5569982577080363
169.0,5.640286798532058,5.938449608241875,3.5150103401506336
170.0,5.508729509186781,5.971541862560132,3.4689600842399795
171.0,5.4587338160067,6.097702157959915,3.409032737611769
172.0,5.284397098604762,6.060943705778275,3.3762353153401303
173.0,5.089100329876087,6.078828360256195,3.3508549824296896
174.0,4.542933462644839,6.08990107101615,3.336958458644577
175.0,4.326907162401361,6.249378949323052,3.437773509154423
176.0,3.8913400720061095,6.338268470946512,3.37662818110293
177.0,3.6623453805471926,6.307175866575229,3.3530858931396916
178.0,3.502236017603121,6.39117958373576,3.26807738833764
179.0,3.3886252021675602,6.3259292286384925,3.3165569654930516
180.0,3.227461340417316,6.373809324714286,3.2225630442148097
181.0,3.1975480965931293,6.445675945974094,3.1975480965931293
182.0,3.4127271897318288,6.464464230750943,3.2186873921810717
183.0,3.4626779177386298,6.555005881781157,3.265929879448618
184.0,3.747800764461883,6.5547332160385,3.1907766094865155
185.0,3.8347312046547537,6.613201224877794,3.226986538744804
186.0,4.217494254816786,6.604986487917867,3.2355846220898976
187.0,4.577597308001721,6.683039866173722,3.216992986960198
188.0,4.9978918597327135,6.70722433322332,3.189954951411672
189.0,5.281571774685486,6.848788504900732,3.1864655626636305
190.0,5.67589892299396,6.7730084839332045,3.1238411514336404
191.0,6.130298618815397,6.8751250363231176,3.1225178547809667
192.0,6.540613284528009,6.925780561006274,3.027414358978016
193.0,6.710415816331325,7.005245786392501,3.015220586076448
194.0,6.935409909576339,6.935409909576339,2.989860751424966
195.0,6.93615961583168,6.997443686393132,2.995132541632758
196.0,6.598388154566454,7.0645762483099706,2.969387467922107
197.0,6.159850164879572,7.0608147519688975,2.9703003016033755
198.0,5.4812536140092085,7.079661494271681,2.939071673068801
199.0,4.7822081958763585,7.141780290561077,2.8546038306622488
200.0,4.181522919667346,7.1130703051324895,2.8766500573902776
201.0,3.649591461464884,7.156377310577085,2.7983561405646666
202.0,3.2924969888933777,7.2390686277893215,2.789845118881636
203.0,3.0827319535344824,7.288303366395461,2.772500236932342
204.0,2.990021240384235,7.195884883957248,2.7157432944066677
205.0,2.870842497709578,7.318675695508636,2.726466907624909
206.0,2.668989471172871,7.331845722868588,2.668989471172871
207.0,2.5995352707605566,7.363533621156121,2.5995352707605566
208.0,2.7953335252405833,7.304812435147273,2.647190326678936
209.0,2.692862180260184,7.371518379498172,2.545308025516843
210.0,2.9635941629278832,7.367098247861522,2.486128904350182
211.0,3.203223835565598,7.251317856062288,2.4644464397039223
212.0,3.505399048727076,7.278216211816849,2.4480642975156073
213.0,3.962173241524722,7.28266320373288,2.429455760883283
214.0,4.279404607844883,7.326618896601329,2.285350379644925
215.0,4.713191535116853,7.30012961762204,2.2801612572228
216.0,5.245695711792847,7.309914087679782,2.2851504668483513
217.0,5.8070275900351565,7.268012674007446,2.244181039267019
218.0,6.207551438463479,7.220720662551393,2.153787338223692
219.0,6.492677553922509,7.360429175530216,2.1070971039137545
220.0,6.940636379427885,7.340134040104228,2.115231348442731
221.0,7.222948048855103,7.31552821771092,2.063403645588939
222.0,7.431195060344688,7.431195060344688,1.9486035946128248
223.0,7.381132020987103,7.381132020987103,1.9232594945272659
224.0,6.929092794655102,7.424010436401137,1.943334945359565
225.0,6.254009769394574,7.509962254182707,1.8965425321588119
226.0,5.300995518609028,7.621410321010395,1.8789202839178354
227.0,4.300156143541296,7.712210708835383,1.8074893202790951
228.0,3.4562214020540165,7.706968542732578,1.7227546536570988
229.0,2.635407913541156,7.761978159838222,1.6073182034652616
230.0,2.1529351665510026,7.744620703340136,1.6475725066856999
231.0,1.7459507386954674,7.78371733321289,1.6751114698346838
232.0,1.6802646406796855,7.879511632309261,1.6802646406796855
233.0,1.6525882101921112,7.848956653788086,1.5756955058190845
234.0,1.8050101543862085,7.859992038544351,1.4596939968199836
235.0,1.976975988988423,7.875080477313587,1.4303384230882117
236.0,2.110002409655233,7.892683955481688,1.4159080487257598
237.0,2.5185428493845787,7.84897839700932,1.3063182690107151
238.0,2.8381382008061626,7.892569546071712,1.3073798370753036
239.0,3.289311565309632,7.868959690660908,1.2208943709972768
240.0,3.687954009091563,7.910449700960627,1.2313100470945477
241.0,4.117322373345778,8.021877231355722,1.2891430091532516
242.0,4.605397081257334,8.019724640302137,1.1706813111818408
243.0,5.201888094750192,7.894640601879046,1.1609124080517275
244.0,5.806691654952065,7.978979677825377,1.0941288973710683
245.0,6.302283370346391,7.956382371362401,1.120769201095634
246.0,6.791880445368507,8.10600442532424,1.0752916366123018
247.0,7.220267688493179,8.082838374407057,0.9940282937039223
248.0,7.692112099970365,8.159341691517458,0.873024791053071
249.0,8.041339066374388,8.041339066374388,0.9314885821316864
250.0,8.017178954529541,8.115640220359005,0.8590568743103274
251.0,7.528117393684003,8.15635358824525,0.7639700906396474
252.0,6.623787488623657,8.126403515551443,0.7243237492205613
253.0,5.404216786284155,8.132474298917996,0.6510093184266816
254.0,4.184147006110687,8.070954226161664,0.6049735928419845
255.0,2.981907670392601,8.089036523077018,0.5584938331111943
256.0,1.9393213095408133,8.024612425817105,0.4473499623104961
257.0,1.1490912781667781,8.015958681019686,0.395868363780797
258.0,0.677340614489613,8.192193071887981,0.370682963230055
259.0,0.30079479181354307,8.251207049170137,0.30079479181354307
260.0,0.3401836244527,8.221610808823854,0.22964378250987372
261.0,0.535814808013538,8.219896225822657,0.1710167402640495
262.0,0.861383868902695,8.234946416766949,0.1531928153286244
263.0,1.3499470331529104,8.259723076880071,0.07120097798047895
264.0,1.836556898180934,8.387228778584111,4.2525179621271704e-05
265.0,2.460365052793785,8.358493819276664,0.0003691188543354443
266.0,2.9879181236230496,8.40791519539089,0.0001081905912085502
267.0,3.6150867619900446,8.434487773666866,5.312037090697103e-17
268.0,4.253438572055389,8.590095734098478,9.154308362331006e-17
269.0,4.877880680875824,8.512609484502747,7.146343956554967e-05
270.0,5.455369323448154,8.391790076926839,6.724755659674297e-05
271.0,5.9093286220907695,8.487505072819095,8.916797374321564e-05
272.0,6.484325789321472,8.578066765908417,3.3758497761168456e-10
273.0,7.108089716179477,8.742367752110594,3.0561127633217648e-30
274.0,7.6417983996222905,8.678926155226982,2.766659016705921e-50
275.0,8.095084634820159,8.548616211308708,1.2481507016735895e-42
276.0,8.524965560207214,8.574147440548181,6.289462343029596e-11
277.0,8.631172329094209,8.631172329094209,5.693768211177481e-31
278.0,8.180333575026129,8.628075349673503,4.936879120703394e-11
279.0,7.011025888317263,8.761947514144525,1.180232004639377e-28
280.0,5.467214282342174,8.794340825116874,1.0684486373111733e-48
281.0,3.8913900236238956,8.938680616101419,9.672526131173166e-69
282.0,2.549250744292278,8.926083007331854,8.756411725478078e-89
283.0,1.3688870174324912,9.088925080029137,2.0524136987834047e-26
284.0,0.4123250986291802,9.210449956512784,4.6139429228504783e-17
285.0,0.00011919502743127502,9.434306912499192,1.3032007097797012e-20
286.0,0.00013820298558753566,9.341625217253988,2.494950580661168e-40
287.0,0.014603884308014231,9.449966369425004,3.0122444650856105e-15
288.0,1.5919118867424602e-14,9.504319925379146,1.1859551287148321e-15
289.0,1.560737253983654e-18,9.486612312151774,1.6125749320668286e-24
290.0,0.00013117252529919882,9.546240815043065,1.4598430494650421e-44
291.0,2.0514713183690612e-05,9.63414382940356,2.5050712302653495e-21
292.0,9.772164755845571e-11,9.65000921604944,2.6498509584384703e-25
293.0,0.20664764924217605,9.736370933160158,2.398875504555113e-45
294.0,0.6465196241404184,9.81638959520399,2.1716707002062755e-65
295.0,1.1897125832006437,9.960889245839862,6.618873953553424e-23
296.0,1.841403724625993,9.869151801270256,5.991980244909199e-43
297.0,2.592328866483351,9.95474930292436,3.607156469261428e-33
298.0,3.446543185450666,10.063158319101005,2.8425668396900745e-23
299.0,4.225846850673772,10.018751640207249,1.7638374573082445e-22
300.0,5.026670813656486,10.23193572728919,7.653171794713746e-25
301.0,5.83098380638968,10.241352415348487,7.908108479595653e-45
302.0,6.5935658302712445,9.971937098649022,4.970322227664303e-22
303.0,7.387301871265647,10.13491218748537,4.499567873325099e-42
304.0,8.163546336883416,10.019032187591284,1.6793108354039005e-49
305.0,8.889873284356115,9.923038584714629,1.5202581921657587e-69
306.0,9.59780141778991,9.912941068743038,1.3762699091328388e-89
307.0,10.010783154923743,10.010783154923743,8.863949141700842e-33
308.0,9.763189185044919,10.081294528557141,1.39467593633169e-35
309.0,8.625168044965042,10.137196406796683,1.2625819311853233e-55
310.0,6.991416162592195,10.18775426636357,1.1429989515331696e-75
311.0,5.118262001661232,10.014241255166274,1.477486827598439e-34
312.0,3.328314207814269,10.204846282513017,1.3375495507556084e-54
313.0,1.8835399677908962,10.348312843740796,1.2108661595545341e-74
314.0,0.7512618059950669,9.961492714317677,5.945359379912459e-35
315.0,0.10159667382561866,10.215521051056387,1.7408318378069226e-46
316.0,1.6790876468071063e-10,10.141415742842172,1.5759523530808084e-66
317.0,4.73226290240927e-13,10.136135467563182,3.5631480212327676e-55
318.0,2.5068521094186e-14,10.243006070064963,5.779560451835755e-39
319.0,0.016495165105063554,10.160641627003258,5.618483518433189e-47
320.0,0.0014756994862125056,10.022077210961427,2.3925109850521277e-33
321.0,3.2470472550634457e-09,10.164714945898565,3.027568099664214e-28
322.0,2.939509521280645e-29,10.100526319333811,2.740817905070726e-48
323.0,2.661099622811217e-49,10.03487743902059,2.481226694649508e-68
324.0,4.908625625705751e-05,10.123828200218275,2.246222158302168e-88
325.0,1.0386430880401181e-07,10.124717262035563,2.0334756172533106e-108
326.0,9.402700381847607e-28,10.076394660265617,5.807452867942044e-43
327.0,8.512141994573493e-48,10.234114399258502,1.4922322819199325e-62
328.0,1.0756645379057292e-11,10.14498607998202,1.0746715978661382e-22
329.0,1.5032467729255154e-11,10.149821231105395,2.766522644762022e-39
330.0,0.12225460441479244,10.167528383165621,2.504496860165815e-59
331.0,0.27999776524076486,9.672972052606847,3.940134107092096e-29
332.0,0.5669352259373722,8.013544499478337,1.1668200917496703e-28
333.0,1.0468902096391999,6.291303413196074,2.9321720360434115e-22
334.0,1.2716248819698088,4.4228507698199655,9.208277446330551e-39
335.0,1.5453193015845634,2.6657355644425307,8.336133447356644e-59
336.0,1.7516403840807055,2.6340907700116367,1.0412001082455427e-42
337.0,1.7820042088214343,2.719298742886094,2.2323588795062786e-39
338.0,1.9947854800938665,2.758645747819654,2.020925371810134e-59
339.0,2.1326277317358717,2.8949394909232407,1.4272460683440358e-24
340.0,2.3070698869200856,2.9376356093337455,1.3784657601062412e-32
341.0,2.4948116494189296,2.978204939780112,1.2479070701151612e-52
342.0,2.6935549613945695,3.067059581441063,8.308476531690717e-47
343.0,2.9197086085601613,3.0223629268491363,7.173425180852127e-22
344.0,2.972102708446161,3.096592417715,6.494008236691857e-42
345.0,3.1164176273451765,3.1164176273451765,5.878940940346031e-62
346.0,3.0283221259705115,3.1670826871556526,3.138473972955146e-29
347.0,3.070271985229671,3.1610659810949464,2.841219545359778e-49
348.0,2.9685451060087487,3.339456192523379,8.412897912082655e-61
349.0,2.888545582895354,3.499214005070888,7.616086730972412e-81
350.0,2.831842030899458,3.6411548532996716,7.493772187973958e-17
351.0,2.944023538383466,3.8784892592916815,3.190067753296624e-09
352.0,2.981501453841946,3.9217306615750775,9.344129973751192e-15
353.0,3.0029715129464147,4.025700289714545,0.056135274332293456
354.0,3.008043439815265,4.273366487265271,0.2667601424690106
355.0,3.0015616311833297,4.193470964212969,0.7318584689171346
356.0,2.985550633675882,4.392456209599583,1.3854339056066696
357.0,2.898671020641042,4.5862219009662715,2.020165874263307
358.0,2.8200997067228135,4.60050518930042,2.8010790278891737
359.0,2.9110078374158284,4.8949925596938115,2.8580571241930812
360.0,2.9890014894401387,4.873752826385652,2.8651842429733887
361.0,3.0919915492731818,4.993133357435187,2.861071539318376
362.0,3.1692900208911556,5.249491168518292,2.856228561377857
363.0,3.150261771012124,5.311499818331372,2.8665488091518236
364.0,3.0289011419357306,5.041084509104361,2.860825211348782
365.0,2.954531273714559,4.47785051556245,2.842268222244488
366.0,2.906793486589239,3.905725684992826,2.8030533948529026
367.0,3.001779855168619,3.62121693084925,2.893427478916966
368.0,3.037109709347053,3.673753520606694,2.841240053454349
369.0,3.290854191372282,3.738728844579175,2.8841777100863126
370.0,3.2654499931700816,3.783790937905496,2.8666734890894934
371.0,3.42873038367336,3.830785901373548,2.8777000722714017
372.0,3.535558005725816,3.8803598252827634,2.7983541143894684
373.0,3.6285372812493417,3.9704244190544067,2.804421468255052
374.0,3.587277827666885,3.964336345916988,2.8874004153253194
375.0,3.6345354705009156,4.017227171226126,2.907822486843503
376.0,3.7099252310832007,4.027905762778093,2.90899365647883
377.0,3.766130378924681,4.087652364816872,2.8857548958298893
378.0,3.8458380565145176,4.118272229776462,2.8850375283709737
379.0,4.009854439646701,4.1635908598360505,2.9205688700770454
380.0,4.1806310486751865,4.180716349885263,2.8732423710019193
381.0,4.232130807705316,4.232130807705316,2.818966119091589
382.0,4.146760264892834,4.225021251500609,2.8497141852181462
383.0,4.022522442455371,4.241945105437943,2.954923064131164
384.0,4.073678578953204,4.246715909113276,3.022324495740397
385.0,3.992907153375702,4.291350943189211,3.014392827226631
386.0,4.088259886613848,4.331324763392845,3.1764618903357036
387.0,4.116733252053102,4.351860255982435,3.2838303319379527
388.0,4.118971147229096,4.344471072748809,3.342025062319582
389.0,4.178899117294291,4.346798125099716,3.458628570706118
390.0,4.183213920498568,4.400687042305047,3.56156128961446
391.0,4.34458784157635,4.3857092267425255,3.662173730867864
392.0,4.366629390885022,4.422468509505275,3.8470566382399873
393.0,4.315212754843287,4.431782385238869,4.055268709573456
394.0,4.307407279051391,4.439842365247775,4.032776453920787
395.0,4.349917357630768,4.455999892979441,4.05752588026187
396.0,4.361465137722757,4.441856720643475,4.029370924515951
397.0,4.297275891146915,4.4830258436296875,4.046693881794093
398.0,4.375753248325062,4.489296033029071,4.120935101915931
399.0,4.278402843328643,4.513735829941968,4.081652656978721
400.0,4.317499021332094,4.567233540399798,4.107246329229023
401.0,4.3002234127422305,4.53693090400806,4.089720683135244
402.0,4.479438467645963,4.594580042747116,4.120406955039563
403.0,4.48183066107108,4.594649983445594,4.068328803550671
404.0,4.591141613231906,4.638072401642799,4.109044336036311
405.0,4.595069788953783,4.595131828333248,4.1235817010120615
406.0,4.632400995508395,4.689964917961496,4.179665138314455
407.0,4.618826903344677,4.6695670255840565,4.127072491372168
408.0,4.505443772876833,4.69539304763218,4.191248990664351
409.0,4.5098321974671745,4.809069662260655,4.203864794662637
410.0,4.624257685435754,4.7533744803302485,4.196069055969259
411.0,4.652598591130782,4.748774158417414,4.219754099117135
412.0,4.651957966569627,4.734691562439237,4.196978378638896
413.0,4.657231988305815,4.76574734757513,4.300957921915583
414.0,4.618148929490299,4.789551133763709,4.265069037710037
415.0,4.611606846228935,4.764880965745088,4.285808900963606
416.0,4.623763352015189,4.772391213311117,4.305664033889688
417.0,4.531533196326121,4.784720412910292,4.2577785976663005
418.0,4.534509685948654,4.799897481573595,4.164385858251219
419.0,4.646935851218664,4.815885290550518,4.2450115940844775
420.0,4.801646982298658,4.850942221582499,4.28361126661012
421.0,4.770029336691403,4.870443911621767,4.315857315073489
422.0,4.87103835575318,4.878013105553107,4.339315963683937
423.0,4.850675981759728,4.901898391184629,4.445427402646213
424.0,4.843436531969833,4.875022507476483,4.410175398006225
425.0,4.894007942862908,4.908805308129879,4.457300053232832
426.0,4.881056301627294,4.9465654081527015,4.461219216401779
427.0,4.692652813633492,4.966347605101247,4.378723951232087
428.0,4.704047319565791,4.929246948501151,4.4488167768967095
429.0,4.714374969456201,4.994113126056119,4.470732422529504
430.0,4.743718050508272,5.072506598927602,4.508405953636976
431.0,4.795412269895456,5.035839489996112,4.586608264921868
432.0,4.796598818961882,5.065536399538213,4.53236844669904
433.0,4.957777474687124,5.092609462134014,4.516981587396385
434.0,4.946333436775138,5.062470757108807,4.498280882798953
435.0,4.998767370367437,5.074443588083627,4.6014612512947135
436.0,5.0179220100342015,5.052653836011106,4.597251431013894
437.0,5.062466377959954,5.062466377959954,4.667744947809941
438.0,4.973004437468009,5.038177134804715,4.704261679886918
439.0,5.00075776203956,5.03521843848302,4.699019483107512
440.0,4.870845377165527,5.050395272513305,4.690982793721433
441.0,4.905612553095389,5.037756448316206,4.631964393075596
442.0,4.945446624008974,5.13173207822539,4.638599479417448
443.0,4.893741733813706,5.1254743031388115,4.6817833200381465
444.0,4.974493636826151,5.088185042538784,4.692422792689855
445.0,4.83080692453572,5.14764066311536,4.679820215079244
446.0,4.7898504055580595,5.12471281515888,4.75442044176069
447.0,4.74131082835519,5.0835324216342075,4.729549629295397
448.0,4.716080791049997,5.101969240075284,4.7150101623096345
449.0,4.744746604779429,5.10575965304442,4.705433399595245
450.0,4.777763478953836,5.109701800350703,4.700956488045408
451.0,4.772781985640456,5.106842785001577,4.623125041400104
452.0,4.963741846654213,5.189274590212076,4.656446505420297
453.0,4.982170257859424,5.125790766614787,4.62814524633063
454.0,5.09025668091113,5.177056716130545,4.648830944101849
455.0,5.115993528073893,5.115993528073893,4.687045108053659
456.0,4.989039603872828,5.06763867760806,4.629696220791941
457.0,4.999131495127066,5.070979139668744,4.697683862979944
458.0,4.974670586209858,5.059225864740627,4.711082685862823
459.0,4.982171205277523,5.101876378868655,4.652583912992226
460.0,5.028801721752348,5.129654066303555,4.643764561499054
461.0,5.005998176869168,5.097339097292662,4.631204135639484
462.0,4.995641361669079,5.069480344158765,4.657278006390771
463.0,5.0136903512053195,5.108245392736934,4.67310086612403
464.0,4.965362669231385,5.126323692101299,4.669045506804924
465.0,4.943554647899924,5.13410883135045,4.650913543618111
466.0,4.948171433642268,5.162381995466432,4.642397706900713
467.0,4.950912505432496,5.106725049348943,4.694767362202023
468.0,5.047693940101957,5.1315591930896725,4.668903721739476
469.0,5.026600156330618,5.122567563943887,4.676518970174497
470.0,4.996470743564063,5.143756647580059,4.673998350841596
471.0,4.956560915831351,5.162033694018941,4.636377285916277
472.0,4.751760175331123,5.148082009658084,4.657142342568063
473.0,4.651765624398127,5.156418493546491,4.576843706201841
474.0,4.60201857187514,5.148689005683443,4.5449339695874915
475.0,4.60755128383795,5.168990792948856,4.587986934187358
476.0,4.545491036509843,5.188067245001459,4.537453893672145
477.0,4.509764507640422,5.178298946661587,4.509136893271618
478.0,4.649954837109563,5.200943500919231,4.528720709010868
479.0,4.720603479199893,5.110668009556135,4.506721437620893
480.0,4.689225102640128,5.1444494527748805,4.515731847862934
481.0,4.696221666591599,5.028708099276732,4.523625417337045
482.0,4.74801565299852,5.057726551328468,4.542740632428586
483.0,4.827390223742389,5.013276841423515,4.460754774852141
484.0,4.932316092622119,4.997019953025193,4.498972375009827
485.0,5.007697965040294,5.007697965040294,4.437626914016649
486.0,4.989861310230565,4.989861310230565,4.508350441239986
487.0,4.917189196742768,5.065353857621251,4.47936371624434
488.0,4.981800965332913,5.042990120476078,4.494301665632993
489.0,5.031588971781011,5.0443766315281096,4.519363103675092
490.0,5.071700579423791,5.071700579423791,4.521491415241052
491.0,4.935301040628153,5.069834847325747,4.556439738790435
492.0,5.084499117219461,5.146638122042526,4.492468458572727
493.0,4.946558004323997,5.143946300609532,4.4844116713264155
494.0,4.839145881473696,5.160999398276862,4.560073471111266
495.0,4.948547198771888,5.1921461454382625,4.531953087731592
496.0,4.948129436466845,5.115663217312406,4.467442477976345
497.0,4.88732084486479,5.145117780452451,4.481001590750698
498.0,4.977334345665995,5.153531663340528,4.556761141491308
499.0,4.896843627568478,5.137401401435733,4.549744073630333
500.0,4.92394650842541,5.2283915125108935,4.532415568030455
501.0,4.97708533201151,5.183967679645768,4.552996455772024
502.0,4.8195299339788935,5.213139933183874,4.438007937824624
503.0,4.695957087133755,5.174389257147405,4.464363074430734
504.0,4.686228653200969,5.247308358310774,4.544441861512693
505.0,4.544135170470046,5.246115128174628,4.503635614918051
506.0,4.540157979976896,5.240015518699246,4.453594173336525
507.0,4.452265044254455,5.2416732611825605,4.452265044254455
508.0,4.525673043371529,5.243039500848927,4.499023818953997
509.0,4.505764686733857,5.188377086211813,4.505764686733857
510.0,4.543065110976188,5.085426130343969,4.473054224203565
511.0,4.672075717516033,5.047248832579144,4.487527655612836
512.0,4.7699346977843415,4.961588218417643,4.442226014815412
513.0,4.785336393987001,4.914291357905539,4.434157954021542
514.0,4.78292527316542,4.910660102909042,4.485879728179957
515.0,4.81318794447804,4.942662629039026,4.479113413985796
516.0,4.723359506421558,4.974664556650482,4.499559731140116
517.0,4.736827147203941,5.030860497547699,4.537292929066011
518.0,4.820550733093208,5.033596312558796,4.5044986114301135
519.0,4.874452077704029,5.034262766884313,4.462726489421129
520.0,4.927903243079957,5.06846458710486,4.471240900786625
521.0,4.973604535652176,5.063092255742073,4.477727433922045
522.0,5.054541844440129,5.079652761919699,4.44077281153576
523.0,5.043904388835805,5.122717623908366,4.431491159179831
524.0,5.002465060882547,5.13139520019175,4.285726717174182
525.0,4.982414334924377,5.131287223389559,4.398730374079462
526.0,4.980247798027863,5.149033167826879,4.408855869958168
527.0,5.10311104515293,5.125476717522043,4.461333159962069
528.0,5.073705555537029,5.180509318235278,4.460250752090257
529.0,5.1075761286648795,5.203798645711695,4.466658430165981
530.0,5.00461472369815,5.200200280929777,4.396455620616143
531.0,4.948853669948492,5.2428404425726445,4.368591731091331
532.0,4.924095231801458,5.240408125378747,4.378438647233317
533.0,4.891965162817553,5.325055738890247,4.345119502904084
534.0,4.730616026206094,5.379681678095978,4.339464913891382
535.0,4.605636763846076,5.372053502044738,4.387017135492468
536.0,4.464638209956064,5.428011551822973,4.354069914704266
537.0,4.403663828439278,5.410871751982009,4.385293705155039
538.0,4.4153662329485,5.391570055055468,4.307489362331262
539.0,4.396775153865743,5.308344002250203,4.361299918846882
540.0,4.434903911724732,5.337698937142583,4.352893093381266
541.0,4.504136541647321,5.294378862432416,4.3302557214614925
542.0,4.4552783607050035,5.325303866950135,4.35000371428553
543.0,4.491925651422239,5.252881654399337,4.285072291414097
544.0,4.4949568610289665,5.285853288597793,4.274613030736016
545.0,4.61532711456811,5.256034502086004,4.275850405017995
546.0,4.7936009643449315,5.200499573952735,4.295816069574967
547.0,4.890400650684597,5.1096649606872075,4.2706406232430965
548.0,4.8101652479213035,5.060921813158318,4.1927723646285795
549.0,4.694353510243776,4.999714955807161,4.237589880605889
550.0,4.644894084159026,4.865301673072114,4.19158883820374
551.0,4.630285167662174,4.890809590823587,4.211182363747426
552.0,4.764329419657024,4.908381035394297,4.216903153462561
553.0,4.86964607813302,4.8905721047569255,4.22150430690969
554.0,4.815605748111629,4.932074316462747,4.099304507318674
555.0,4.856312192465223,4.923620022245353,4.179131928177214
556.0,4.899069039840423,4.928812316049631,4.1899454764327935
557.0,4.823588866239197,4.9828921016131185,4.135660160931969
558.0,4.870800871810074,5.008556939816216,4.195453804492954
559.0,4.857870003610734,5.045085699947038,4.1299523233168784
560.0,4.897292274098341,5.041450561225669,4.15665120059101
561.0,4.843546726919627,5.07447161399527,4.287266038687927
562.0,4.88160203280385,5.026151046295372,4.322164478086832
563.0,4.925015771664718,5.075068988808494,4.504758516859825
564.0,4.90315721405971,5.178213079605689,4.520525234769759
565.0,4.984821177153788,5.08788090165069,4.472894504891511
566.0,5.017991717393142,5.1693274060240775,4.557094243774467
567.0,4.930427202388299,5.167557727540882,4.518669877172851
568.0,4.804310353306119,5.17594639463183,4.574908102830086
569.0,4.802319316282176,5.175303993926677,4.497698632759523
570.0,4.686520490995824,5.015933579513582,4.478271437161143
571.0,4.584084793591758,4.992365287843951,4.461587788992146
572.0,4.487274439776709,5.0150725769725915,4.477287745168161
573.0,4.441503295733446,4.961860401574488,4.441503295733446
574.0,4.4576918935786525,4.9742130395416755,4.397084348890025
575.0,4.4281314427652,4.978999703397352,4.413435807286738
576.0,4.419607127105456,4.967375950647969,4.419607127105456
577.0,4.596429284091033,4.966860486298063,4.373845592191853
578.0,4.673422628662715,4.928009828014519,4.384598528656623
579.0,4.578308155041281,4.94859647416475,4.415430008893868
580.0,4.643035148198202,4.919719469066971,4.382367098595817
581.0,4.810289750245031,4.940557799283662,4.32955922513188
582.0,4.769395996596093,4.937235737456496,4.3069957380804595
583.0,4.781380213234538,4.977981663463167,4.3933393917609465
584.0,4.898392982386265,5.011095701886786,4.296685128517165
585.0,4.91278378936073,5.0356050452171806,4.2682113835159505
586.0,4.995308875699528,5.092103763327627,4.2814443186100215
587.0,4.970958523534036,5.057055297907429,4.301967943262269
588.0,4.893296286839072,5.042367188386251,4.373056946686079
589.0,4.866448165245393,5.014124185378627,4.340604032640268
590.0,4.937114015447608,5.025483341644813,4.3015617535955055
591.0,4.957262338237343,5.129641856815336,4.338033178048141
592.0,4.873113173079774,5.1306642096592245,4.341786165091324
593.0,4.897828471043362,5.17574375672015,4.323231352459547
594.0,5.015809278038087,5.15443388963882,4.354865782331248
595.0,5.081204562604549,5.123394493037279,4.373133885190509
596.0,5.11900112958493,5.11900112958493,4.382955672141423
597.0,5.097948863117086,5.097948863117086,4.434023093696757
598.0,5.08599899839157,5.08599899839157,4.524580739766753
599.0,5.03245619107307,5.105076365062503,4.473741173129137


==> data/mlp.csv <==
time,vel,max,min
0.0,0.0,0.0,0.0
1.0,0.9316984914442663,1.0035110998887504,0.7698296806827578
2.0,1.6857139152360818,1.8389165020474079,1.5026557033941546
3.0,2.3424189914148257,2.442758342567341,2.1533946314080894
4.0,2.87204192163749,2.9576965581448875,2.6946861197670318
5.0,3.212380533283708,3.440680066631983,3.040474353540177
6.0,3.5564493097043672,3.833602376097231,3.382180016351698
7.0,3.8399501857078766,4.150881430867051,3.6391231710345853
8.0,4.0766560262927465,4.309414561427918,3.883692768609188
9.0,4.28654444123918,4.473165649216234,4.151359115804857
10.0,4.369156678287649,4.540613648288255,4.243183791929392
11.0,4.513142756385834,4.702378917601767,4.294329781861644
12.0,4.587435799483733,4.74302564619057,4.384759772014731
13.0,4.635963661999186,4.848694781309895,4.455539851525668
14.0,4.679023472740195,4.888689853825326,4.394554730749595
15.0,4.627805640945236,4.920507709014708,4.519184979219127
16.0,4.619181864278636,4.89331950043588,4.554921799597043
17.0,4.704359360347324,4.922070000874364,4.585530153367015
18.0,4.805669664508136,4.982760716461803,4.522371528379953
19.0,4.799088922670322,4.963616089553563,4.556521160669425
20.0,4.90119240701268,5.028486058752531,4.566204184770165
21.0,4.930064409367795,4.97161719938204,4.564369089648436
22.0,4.9748753273707305,4.9748753273707305,4.545286062733471
23.0,4.9027421180738635,4.944297487827496,4.568214307188103
24.0,4.955157860746897,4.9710686147905445,4.58150618399864
25.0,4.9192593603092964,4.992428277026663,4.593609565348911
26.0,4.850517015765995,4.977792179027224,4.6214282270526965
27.0,4.793000141525715,4.972066152463944,4.604636345709834
28.0,4.692322809464586,5.022547264162991,4.536694965209455
29.0,4.629745446538102,4.9902452048853885,4.603934484681698
30.0,4.58598075969334,5.039052166985036,4.582285715609187
31.0,4.646058568562027,5.0414597449771295,4.646058568562027
32.0,4.53207671764038,5.059092928070612,4.53207671764038
33.0,4.590927174556344,5.099762493624441,4.51587352344958
34.0,4.626558704658846,5.1067113875239905,4.532804200489761
35.0,4.785108267989949,5.047524045039307,4.54824940936641
36.0,4.791950749312855,5.1337826659606085,4.5189825675768915
37.0,4.786261335428806,5.079377856704098,4.544989512757879
38.0,4.844485664495146,5.045186234800068,4.5475102344854745
39.0,4.97480072399843,5.079530250573501,4.544030891652338
40.0,4.9451584109217155,5.010323157209336,4.610476979651162
41.0,4.994843440317642,5.053068420647062,4.588177177484031
42.0,4.9395818427485345,5.0353751269870095,4.5903508977737815
43.0,4.8681700500917575,5.021984159160441,4.583897697899865
44.0,4.883931247527052,5.024236718922248,4.515563791495095
45.0,4.875040607035849,5.030603237366712,4.59480243419024
46.0,4.737914313148027,4.991062333149145,4.479075398112677
47.0,4.82920603933331,4.966556821900877,4.463734900589622
48.0,4.869715136400207,4.978378622633778,4.4965697996406755
49.0,4.875593314036082,5.02906516669783,4.461413906366634
50.0,4.812242533326018,4.9974165867417355,4.542000781017588
51.0,4.821001654125126,5.028253132689441,4.45609191203024
52.0,4.859941506829118,5.035635001017852,4.4752010812537755
53.0,4.877532995124773,5.1041955391544755,4.426266267996526
54.0,4.966176822227442,5.078443558406664,4.496380101288572
55.0,4.935516641173782,5.019335198556989,4.419860366127142
56.0,4.845836586475915,5.022336996414265,4.448752188678858
57.0,4.638327884383395,4.982122459819026,4.4739811355682235
58.0,4.500018654452666,5.06815834164096,4.412592171854429
59.0,4.40030850234716,5.101368102101976,4.40030850234716
60.0,4.385205916968244,5.170526404862844,4.385205916968244
61.0,4.416510428660772,5.161623367820802,4.390631033008931
62.0,4.530804058685752,5.175152734170816,4.40084729389321
63.0,4.692435047975361,5.190117964069776,4.300749571489621
64.0,4.789307443638111,5.173040347073235,4.3616372944051625
65.0,4.83050298010642,5.1813678047556175,4.4138264811695915
66.0,4.992708970811371,5.292937322004517,4.373217373061389
67.0,5.101760408481005,5.246511441238214,4.335694248682477
68.0,5.2291087828289395,5.278795300422381,4.329980969782937
69.0,5.242374749004387,5.242374749004387,4.350294270994529
70.0,5.186750890834173,5.345036485669197,4.22236150935266
71.0,5.060878135443971,5.356967097604665,4.291118696990408
72.0,4.956306618128517,5.3061477470931555,4.35491959337918
73.0,4.730900590618124,5.326728976103529,4.350307698508857
74.0,4.704749238606412,5.328026308652888,4.3275783293104775
75.0,4.749924174477537,5.353348097099205,4.296307140390452
76.0,4.714127139277029,5.375819720580024,4.385393224305396
77.0,4.804366509021477,5.3261362478674705,4.361326568041539
78.0,4.651006340172289,5.350667454146095,4.349036969940045
79.0,4.734045872047505,5.413339499554609,4.3557778743796565
80.0,4.802428399372172,5.44870053546159,4.39416831484089
81.0,4.874788349104038,5.419613034379155,4.405239532353846
82.0,4.766540066578678,5.422154445235461,4.515680521884916
83.0,4.767158489815766,5.4346527980916175,4.447728859092365
84.0,4.726135428860343,5.4372549301813216,4.3862173273453875
85.0,4.643910741060906,5.486513632263096,4.389790428218566
86.0,4.544090522686984,5.391739129781987,4.398258013631913
87.0,4.526921918228041,5.441791328117126,4.422373804284564
88.0,4.496543000236846,5.448992194255554,4.435919010890159
89.0,4.478115544918849,5.376090857833665,4.466921238837363
90.0,4.467654963692142,5.453145263108711,4.4300536839471745
91.0,4.448736977226218,5.4273357666106605,4.448736977226218
92.0,4.517710533591975,5.372274112073686,4.422180044828843
93.0,4.6737929769661894,5.375824862588379,4.438279463391887
94.0,4.746180073765829,5.407344522239081,4.406686823677969
95.0,4.887786468566353,5.39228610646209,4.409196073142351
96.0,5.081630805526626,5.3863013803234026,4.417915499501212
97.0,5.290877936443471,5.448822352581286,4.368914227899221
98.0,5.522290259226217,5.522290259226217,4.479883924430625
99.0,5.5156722352648515,5.5156722352648515,4.496872095983535
100.0,5.421233214314349,5.421931307957249,4.459886742713339
101.0,5.383719891199017,5.453709571098463,4.424076982953273
102.0,5.189686966276032,5.411803359581419,4.316868562922618
103.0,5.067112346144356,5.419820507662789,4.358997857762257
104.0,4.940514665855379,5.382331669883385,4.404867546871702
105.0,4.729446107607548,5.436493635065249,4.300633735695929
106.0,4.579444345082844,5.4413174030775835,4.260113649726824
107.0,4.524234266178125,5.4906285790174945,4.347426182576262
108.0,4.477646606884778,5.505311493844863,4.319106793678774
109.0,4.546152887432716,5.532176520283025,4.334087812694815
110.0,4.607289289568145,5.541284092838166,4.342547593001258
111.0,4.558108533424645,5.505328554076822,4.330544808020429
112.0,4.3726591434861914,5.489894119693109,4.273460707170518
113.0,4.322810563360325,5.50866610190329,4.320836639021196
114.0,4.3254389599140515,5.504653924002812,4.2856557016012085
115.0,4.325693746578192,5.548356418963506,4.258041605822794
116.0,4.285156616946665,5.61613316007504,4.2299858795785426
117.0,4.4428383452317375,5.560690320070278,4.210061501142038
118.0,4.58219011595216,5.52869092459321,4.240658044555452
119.0,4.6233698311240525,5.468998852866164,4.242518038656617
120.0,4.807720584841058,5.512536173217211,4.2338592986823205
121.0,4.852124960989152,5.599768503697953,4.296973130765868
122.0,4.9833643402937176,5.628885224938163,4.229142175478815
123.0,5.12754570466479,5.661967515427696,4.168810378098179
124.0,5.250257090054715,5.582098333407474,4.176518873011069
125.0,5.310640557693017,5.563712216650533,4.174722696895682
126.0,5.435629240238072,5.569908647966233,4.2011228140125
127.0,5.485713513530339,5.612528200041999,4.163112036631602
128.0,5.560579416105975,5.560579416105975,4.188251247579582
129.0,5.464436693629864,5.564165072255953,4.146047042207429
130.0,5.3095922849494315,5.603874734362455,4.112984389986765
131.0,5.159353863924971,5.57030328775702,4.141257522795061
132.0,5.011319311787406,5.617668258644346,4.112124856000589
133.0,4.661792039666981,5.588606024555354,4.0591468577428556
134.0,4.459544285343563,5.526487359220245,4.0624005141511
135.0,4.349499139748864,5.524182861720234,4.056219467323139
136.0,4.08959784840998,5.500290345948518,3.931163867387879
137.0,3.9256937262122475,5.632560644057682,3.9256937262122475
138.0,4.005364451763608,5.601408059646654,4.005364451763608
139.0,4.0234422523255065,5.586482278960254,3.9707753108642776
140.0,4.107739410116113,5.646286842426229,3.974205772012951
141.0,4.158273481175044,5.560051043474061,3.936840234992622
142.0,4.266207458010764,5.561444051882155,3.927000095761721
143.0,4.412344842655867,5.568111589270389,3.830026394268623
144.0,4.48501073720199,5.566443606174212,3.8515731766580688
145.0,4.677038043590156,5.523104658548791,3.8328913906450053
146.0,4.67040334479069,5.538800347045809,3.826301508659771
147.0,4.831025676621091,5.576985690832038,3.786261195161049
148.0,5.0329283923513435,5.657841843849082,3.8268353834823263
149.0,5.262547399299934,5.70654205643993,3.734960238597375
150.0,5.44868352151218,5.718407944064463,3.7542566794738774
151.0,5.548581042991821,5.813737221134686,3.7929624932619523
152.0,5.808036549951481,5.808036549951481,3.767792722130901
153.0,5.860820706792481,5.860820706792481,3.7186155758684243
154.0,5.857816549903993,5.882085602271661,3.7018023213392084
155.0,5.74863584693206,5.8499350084755255,3.689125968087717
156.0,5.527180699722319,5.968218300816043,3.6254147744188634
157.0,5.334386744948063,5.933619627898523,3.6183199394785284
158.0,5.0534023483074515,5.934822514721959,3.5483712482380536
159.0,4.761803284705691,5.962020133498099,3.5871596779032067
160.0,4.441773851211454,5.999892190152089,3.604530440726635
161.0,4.126791105294236,5.94386230661658,3.5620225785532704
162.0,3.816177568314713,5.941784079665377,3.528839627502059
163.0,3.559682998914488,5.867502048942031,3.514072111577332
164.0,3.534881456746276,5.947886697046334,3.4906498848520697
165.0,3.4612857258712517,5.96207474830686,3.4612857258712517
166.0,3.3963011054522365,5.974376350765326,3.3963011054522365
167.0,3.4465684233115232,5.9692815448281324,3.3844325864825775
168.0,3.59274466895077,6.052270191478227,3.3734619862908213
169.0,3.743252083819349,6.117021133653077,3.338466886897964
170.0,4.014621211714503,6.218578315655564,3.3194361353425488
171.0,4.250066939163998,6.297020881883329,3.2874812037278485
172.0,4.628940910680308,6.306213646789995,3.3192912444077
173.0,4.962443048146029,6.3294758842583425,3.2478528606797155
174.0,5.323718531115597,6.34277561078567,3.209102982806918
175.0,5.580335517984468,6.348244961296038,3.160658157406392
176.0,5.839841965734494,6.390089521836329,3.1795225608036333
177.0,6.0609376247778455,6.443059858832669,3.0355033892725527
178.0,6.370700104532637,6.440523256176639,3.1243566303405133
179.0,6.519152945225575,6.519152945225575,3.056578545400809
180.0,6.4901695686294625,6.4901695686294625,2.9755992720353546
181.0,6.463335065048197,6.510116442773459,2.9777163739468078
182.0,6.1604484910238515,6.529505504134725,3.0113178924278623
183.0,5.675485798855641,6.618031586531038,2.9558364240108452
184.0,5.172657419477132,6.63979774389237,2.934125478397374
185.0,4.580305346652488,6.628232800253087,2.9681124334154014
186.0,4.1187580946547735,6.712617381617812,2.8504352679143694
187.0,3.49953341782182,6.799504130970828,2.8287097221730626
188.0,3.1084837807079424,6.800839705672458,2.80710399419458
189.0,2.8748240970401775,6.854344900619123,2.782157889325353
190.0,2.7878337471850103,6.977414697473873,2.75661508767898
191.0,2.654946701554339,6.967934701174511,2.654946701554339
192.0,2.6967336652406018,7.0602212290476,2.6167930718988597
193.0,2.7516163046246227,7.144202348613789,2.614166173848893
194.0,2.93490622408466,7.12859348986996,2.543104870970067
195.0,3.2168930103596707,7.197582695231574,2.541840973547075
196.0,3.493478242933007,7.21197233401211,2.5442952356204827
197.0,3.775816994293041,7.3749898161857725,2.498363458564497
198.0,4.096946169125224,7.449040463652706,2.4227798281367083
199.0,4.412727410329624,7.339244064035497,2.4442640789249834
200.0,4.798117771871991,7.37083926224008,2.3758472868822547
201.0,5.248272332497033,7.411476813306815,2.3919451639994276
202.0,5.663475087951031,7.4730724898849425,2.3400470615666036
203.0,5.990947291701188,7.396808822819697,2.263535405646158
204.0,6.437021398399489,7.351066424672145,2.286555941000572
205.0,6.9357777920932335,7.3543118338599145,2.2036013103036227
206.0,7.210026834181346,7.355706967209222,2.2052148677315584
207.0,7.385130705483145,7.385130705483145,2.0989002264426615
208.0,7.311695215154416,7.411553309236932,2.1793323362590447
209.0,6.819170839586848,7.376614190015999,2.105919660101003
210.0,6.027863525450072,7.281629149059359,1.9808451726996288
211.0,5.128770241296965,7.312342593221437,2.0235771905838678
212.0,4.193234960317182,7.280223407998315,1.8904321096106826
213.0,3.428667376490779,7.324330206551091,1.9021953958147597
214.0,2.673455104835758,7.389485432212303,1.8803434808349075
215.0,2.1902569692947442,7.385224150874794,1.7985039291014149
216.0,1.9905198395514616,7.424195349077881,1.7442407989485031
217.0,1.7116431004411132,7.406683962610522,1.7116431004411132
218.0,1.7233113906149862,7.315417202717653,1.7233113906149862
219.0,1.7857820738312102,7.326413401477815,1.7060048798251368
220.0,2.1040085363761025,7.513403682642961,1.6669322687550028
221.0,2.3947028224417095,7.466492101589215,1.584142977425168
222.0,2.5861902830279693,7.506462411931953,1.6079532791237103
223.0,2.973182229500058,7.530822256042365,1.5380821046171276
224.0,3.465463123127674,7.5898242027986695,1.5117372993206828
225.0,4.006903571502893,7.714176407505756,1.4334339421235283
226.0,4.411090186963671,7.680890231525215,1.4561900659878781
227.0,5.027949958270092,7.808191091696662,1.342954255418437
228.0,5.557752369376545,7.836186207971208,1.359887466327348
229.0,6.097524974867671,7.922414736701687,1.3159200121139472
230.0,6.6232126549902555,7.981765698937471,1.3196735742025647
231.0,7.317361863837708,7.965235278059781,1.2557908585147035
232.0,7.7773183836095,8.028794096536071,1.2443311238354937
233.0,8.060390063338739,8.060390063338739,1.2539116853342467
234.0,8.108498579949343,8.108498579949343,1.1729004071861153
235.0,7.761281828766059,8.201450832407417,1.1710660910942712
236.0,6.887401496921132,8.314177427110916,1.0856184981487185
237.0,5.785323072218645,8.206300208497417,0.9874814816052105
238.0,4.658171852256352,8.269733340597648,0.948209626632681
239.0,3.541421067696627,8.377581685782785,0.8919961532792632
240.0,2.621930481832309,8.341195931615315,0.859968249887951
241.0,1.7419691138570372,8.50367032542639,0.8285802206135167
242.0,1.1070925375588245,8.395801061127004,0.72752933283714
243.0,0.7968723889621717,8.51519337673147,0.7841303634878057
244.0,0.774091256797446,8.52345084507947,0.774091256797446
245.0,0.771374032988442,8.45184601715572,0.7334622775307043
246.0,0.8672035240087854,8.411838428655232,0.6531197553349083
247.0,1.1092605167074778,8.432591999415916,0.5812255068231068
248.0,1.5573525109130308,8.448687280800025,0.4414480335827056
249.0,2.034482035192712,8.473151632736636,0.3884800169496483
250.0,2.5091633515738874,8.414679495466231,0.3543983245788088
251.0,3.10400220074666,8.38721356892575,0.3000778058020426
252.0,3.767534355257885,8.350767543351992,0.28909031810663266
253.0,4.361610313386463,8.471337371056348,0.223115298926709
254.0,4.86851782748444,8.43262657166756,0.1638082644060015
255.0,5.330271051832421,8.412904235127685,0.030628196106825715
256.0,5.88616908467983,8.362174585667582,0.06382872498348265
257.0,6.404465481639738,8.416958545635785,0.000476053587529314
258.0,6.988979150203334,8.457970506379793,0.018248065274067922
259.0,7.505991430951839,8.382040650714348,0.0016810783845076392
260.0,7.949971549187147,8.426020460128683,1.405038085732093e-10
261.0,8.312951045852246,8.36672867326055,2.203468864243333e-12
262.0,8.38139895605106,8.386375666718486,1.0535359369135192e-06
263.0,7.992816979036736,8.43957363189154,2.7396845808918053e-12
264.0,6.84319721091298,8.559923616307566,1.0514243972462148e-06
265.0,5.438843120199078,8.687901828818928,3.085661999934744e-06
266.0,3.9443162013035504,8.750525921559852,1.419646777524307e-10
267.0,2.496403772667767,8.725684157518,4.2704323342602024e-19
268.0,1.3829167856706948,8.804606056779036,2.1348693582921577e-36
269.0,0.5128285599092428,8.912597213212267,1.9326693800356745e-56
270.0,0.042388933937622324,8.873049170465173,1.7496203774808817e-76
271.0,1.363229882052264e-12,8.897528518536415,1.085430196907513e-22
272.0,0.00015507824665080862,8.976804933252424,2.157780687068263e-08
273.0,5.537180655188763e-15,9.00144620680174,3.2682856091622227e-15
274.0,6.67214979016467e-11,8.984438365184229,6.67214979016467e-11
275.0,0.008229624230371432,8.970307283853048,1.3070435966031673e-18
276.0,0.2906509928605503,8.893067625476466,3.433299881272356e-27
277.0,0.6498327988035179,9.022080955791873,9.63420888948071e-30
278.0,1.198332928347324,9.15262126657681,1.0683177750887667e-19
279.0,1.89111650720831,9.247891805594044,6.696361692604676e-23
280.0,2.62252044060007,9.17433049939677,6.314303874662342e-10
281.0,3.3709935494059935,9.294785782151465,2.2909622764472032e-15
282.0,4.085954563684439,9.296284457136297,6.314792265075155e-17
283.0,4.868618897335738,9.464322352535106,1.0046006259851503e-28
284.0,5.637286664724176,9.423138272426396,9.571777701529194e-37
285.0,6.52418600867429,9.526105307533134,1.2660293841613913e-44
286.0,7.2495668032392695,9.615970247172273,1.1461198857392986e-64
287.0,8.000703982945351,9.65134576774392,1.4051078281317526e-16
288.0,8.821645080874378,9.586588115837301,5.075273989615782e-23
289.0,9.456648331690923,9.705623203203352,4.482588881181882e-17
290.0,9.782534454138235,9.782534454138235,9.097114731980772e-29
291.0,9.592458339568038,9.766487363299802,9.254855378705678e-37
292.0,8.462556098939597,10.015675306783516,1.5027109485300348e-34
293.0,6.814055230432719,10.076481652326711,2.177035202525215e-23
294.0,5.023968359519152,10.05840934676525,5.122576670677444e-31
295.0,3.3640531176254385,10.053810903291122,1.2764945946005677e-16
296.0,1.855086531564198,10.243524433362895,1.1555939042279862e-36
297.0,0.7906330269138372,10.014761933903737,1.0461440864203496e-56
298.0,0.14168423294773239,10.20133750121035,9.4706059416556e-77
299.0,8.018498492064589e-14,10.141769067900258,8.573616012018837e-97
300.0,7.2590420810915874e-34,9.957232737508079,7.761582730227579e-117
301.0,1.0869916878885876e-10,10.174726775423473,1.659326377063681e-26
302.0,9.840393949052507e-31,10.14812687702484,1.5021665227337623e-46
303.0,1.6424482016528434e-06,10.05929908684091,1.3598917568073903e-66
304.0,1.4868869307153023e-26,10.172148079005852,1.2310922672322956e-86
305.0,1.346059341480065e-46,10.190823635226298,7.737530060044713e-50
306.0,6.178604834507426e-11,10.130601571781828,3.029320407350039e-36
307.0,5.593410354882505e-31,10.252168985643344,5.593410354882505e-31
308.0,1.5855610154438766e-13,9.996879453873852,9.40027600171786e-39
309.0,7.951379638067996e-05,10.180016261253229,1.4225481980432558e-26
310.0,0.10427833457015637,10.117453464200308,1.7619288979489194e-42
311.0,0.3235596556623147,10.061115368037916,1.6312007005344225e-32
312.0,0.2079473099879654,10.070790070036828,2.2513755640346783e-23
313.0,0.32468309852988575,10.067049697510624,3.0092002833867625e-20
314.0,0.3626396170785052,9.891087887291517,1.6416134439518404e-18
315.0,0.5305949481012562,10.041479179908753,2.776916209521815e-19
316.0,0.6516181943530202,10.044602407891716,2.5139060187556858e-39
317.0,0.6844263612378261,9.942096072105395,8.86518910986856e-43
318.0,0.7966097335831253,10.004261216446016,3.4399037421886474e-30
319.0,0.840778549432113,9.195718808215865,1.557812564181314e-14
320.0,0.8519559210379282,7.693154768187422,3.818558441888586e-21
321.0,1.0255677821198503,5.925194419201722,3.456891143174561e-41
322.0,1.1524063588022488,4.219755684286408,1.5293211566961536e-42
323.0,1.150519436084607,2.708043701162182,1.5492377900076644e-27
324.0,1.1014598151530348,1.4423990463136838,2.1451746997437947e-29
325.0,1.1285782224694825,1.247530615067026,1.6219252115339832e-36
326.0,1.1279073489466163,1.2797813294055345,3.0811784334288886e-19
327.0,1.180133411280135,1.2713173501125028,2.789350640864563e-39
328.0,1.216096532555615,1.3028704894583465,5.763498223782171e-58
329.0,1.295628158485368,1.39505926905309,5.217619755386271e-78
330.0,1.3427961593735451,1.5040132391193723,4.723443099099648e-98
331.0,1.3562573723172315,1.5128522262764437,1.0664227475321493e-36
332.0,1.3348020854927078,1.626071942383943,9.654186015287203e-57
333.0,1.3161672829505489,1.6838839515834985,8.478221865810169e-47
334.0,1.2624836395435544,1.6462974750079604,8.347908491589665e-61
335.0,1.3249047759367039,1.7539852946843122,7.557252656407081e-81
336.0,1.3319965217214247,1.8128588232027218,7.95941234270044e-07
337.0,1.4580057563203326,2.0313801399524962,7.20555216086917e-27
338.0,1.5484380145237997,1.9804939867043625,1.0954085884738996e-36
339.0,1.6030084260029251,2.0084894627313092,9.916591052040715e-57
340.0,1.651287699023326,2.156436287964956,8.977360514437963e-77
341.0,1.557828842387101,2.1293246743764063,8.127087361296746e-97
342.0,1.4965935552907306,2.279834946359428,0.43019124076200926
343.0,1.5420610995507325,2.3295102694685506,1.0221140317324688
344.0,1.6181077819716123,2.344382853910212,1.1066660564235786
345.0,1.6505015735511468,2.299469284478045,1.1794795304897183
346.0,1.782467465864865,2.4338957317382603,1.1813880933023915
347.0,1.9326607222080339,2.221910567170132,1.125703403231149
348.0,1.9249308306590736,1.958984935654283,1.1488352106731736
349.0,1.9411574405456244,2.0463294001957117,1.0803113770873092
350.0,1.8778881006293835,2.0859391967071916,1.1309971520514719
351.0,1.8699923100463414,2.1509255780602135,1.1547985309398212
352.0,1.934673042780314,2.2005233817764402,1.2559609152363194
353.0,2.060812838059209,2.2415863742917503,1.3687496981973826
354.0,2.0643618139708164,2.2904750144137083,1.3844830629512974
355.0,2.1560373997250255,2.34644963872736,1.3502490706643124
356.0,2.2373464709112403,2.4034604529546146,1.3555917780061464
357.0,2.2718367639142807,2.4469352877693162,1.4978312915189442
358.0,2.410210082485555,2.512346155654541,1.5385199778975496
359.0,2.4276966081399967,2.596465789953356,1.5766263382946561
360.0,2.5038585481624906,2.610578158742987,1.631443248162048
361.0,2.4951528531736025,2.650120448340661,1.6761584706445607
362.0,2.6718916448189782,2.698077799238917,1.6848818357327295
363.0,2.6953470991815256,2.766189517532769,1.68866255492794
364.0,2.569860724153959,2.819295289395321,1.6476879233316992
365.0,2.633696830977891,2.8706569724491713,1.66419367643241
366.0,2.70675574387958,2.904149343398156,1.6583357561433016
367.0,2.784489552011119,2.9684997487402343,1.628785348034559
368.0,2.8187583817674717,3.015075170097546,1.6900877274549349
369.0,2.8808963784898345,3.0423985653363723,1.741352800047591
370.0,3.052024966057873,3.1181114434475976,1.8282392084905734
371.0,3.08160124969542,3.165582684751469,1.752749545776648
372.0,3.0966492719902003,3.217928842623058,1.8743089523290446
373.0,3.167822401381404,3.256293979124531,2.0342004545439707
374.0,3.183772854169597,3.321645049202723,2.2089632716287997
375.0,3.218579643860742,3.3224583713664293,2.3476211036320183
376.0,3.270667724299053,3.3872695214717816,2.4538561501096696
377.0,3.243808052081423,3.43916053761764,2.440563906657979
378.0,3.209540912905393,3.4402920359338993,2.490402980002306
379.0,3.4357633206941625,3.4870210388936607,2.4986278318789834
380.0,3.512443720925538,3.5674782934436884,2.528925086378832
381.0,3.4306959941930373,3.6381312266694454,2.646254468253055
382.0,3.4370011833760508,3.6425467534036837,2.6012022430190664
383.0,3.595207375417692,3.664357210986406,2.5862982142408106
384.0,3.6187836960016657,3.664969641739753,2.7112363432522804
385.0,3.564702817298649,3.7082138537344127,2.805975699206313
386.0,3.627739515848588,3.749200944936443,2.8078965300337
387.0,3.6349325922647453,3.8103673022148814,2.8916178571565148
388.0,3.6585047235049992,3.850475009052317,2.928345093926032
389.0,3.7228349465643467,3.888115223060158,3.063629492082483
390.0,3.835030651939229,3.933131218709587,3.050558138082725
391.0,3.7699300933264928,3.965919674433694,3.1618567972649676
392.0,3.9992816255723285,4.0285450727667165,3.182682778188487
393.0,4.002886323985789,4.072471800847451,3.1559387477248317
394.0,3.995274604789207,4.060994775416386,3.147105842722905
395.0,4.004906847526224,4.097790505594007,3.2441324978498067
396.0,3.882473764181802,4.1512315366893855,3.3236194808306636
397.0,3.879683139266456,4.183835369301365,3.3383762816565894
398.0,4.007466367079883,4.206802440461011,3.3572958882305506
399.0,4.163544526835903,4.229838291800217,3.371917608201693
400.0,4.1881008299044105,4.25826709519351,3.3276177657784918
401.0,4.268579038814927,4.327200317741513,3.3004481470555453
402.0,4.268751800510763,4.308216710961592,3.3388061264800863
403.0,4.340839036492571,4.403610736495769,3.5354123657386625
404.0,4.337837792621681,4.420566801136,3.6218951096533245
405.0,4.353186124280411,4.400364136516648,3.710129125314754
406.0,4.398194554484886,4.4113067782557325,3.843884868004289
407.0,4.471047660381903,4.471047660381903,3.866708644688452
408.0,4.370490262572102,4.484252393476046,3.846578394639234
409.0,4.318877102707122,4.507448933110179,3.938830980676791
410.0,4.2836677555390725,4.538414186241314,3.9834256276712368
411.0,4.356635196650371,4.563788439561792,3.99104327378578
412.0,4.383853536623757,4.59857914364816,3.973019333804536
413.0,4.4433785215390795,4.629449492998242,4.021508224031592
414.0,4.5741123689977465,4.6555056255477165,4.026423746534339
415.0,4.684695802152694,4.709657522298778,4.033337460437544
416.0,4.659211841820707,4.768095492487662,3.916610366493107
417.0,4.618557940689245,4.748223473792563,3.9212791375622724
418.0,4.71294300953421,4.752596053546691,4.131444373034004
419.0,4.770711727839039,4.770711727839039,4.100303340404014
420.0,4.809622440413144,4.809622440413144,4.247413929824109
421.0,4.819282688338087,4.819282688338087,4.251770855866225
422.0,4.70594661123554,4.805040107508154,4.244964083233207
423.0,4.712832974509456,4.776274400019176,4.275620640002989
424.0,4.647489822479427,4.8204093107010895,4.275973189284342
425.0,4.511123377669543,4.78239366212676,4.284557928977578
426.0,4.551149371988399,4.826121196998563,4.303467885647203
427.0,4.579915378486802,4.844485794318725,4.359674788462093
428.0,4.7522649149108895,4.816865361261513,4.3246613791281385
429.0,4.867985254764084,4.867985254764084,4.404105088172815
430.0,4.822402707226414,4.9147866841722365,4.471301382492442
431.0,4.834774408271253,4.914451194076833,4.443794932961445
432.0,4.819068494690634,4.88125857877741,4.483871018488959
433.0,4.808226182900314,4.8878958554304,4.458928693422987
434.0,4.852695135876238,4.914496580609415,4.481158745345162
435.0,4.911631682633949,4.926373340155775,4.573391098030536
436.0,4.828734124280474,4.931909018797634,4.518358248815503
437.0,4.825501121240215,4.923283500477671,4.491371902412528
438.0,4.794766804873485,4.9015473940476895,4.5550628984861925
439.0,4.854597224539547,4.941876377963412,4.469194993607327
440.0,4.903123478793553,4.903123478793553,4.522665898593056
441.0,4.894355388637323,4.935888691596659,4.5343252891546895
442.0,4.773361231455775,5.00570169478601,4.558523123755272
443.0,4.833429442619542,5.005834061586524,4.584491271880239
444.0,4.788907513809326,5.000221691261822,4.500111139049613
445.0,4.831385618673573,5.038307081653449,4.5664659438117745
446.0,4.849413950401339,5.1068035740223925,4.577166947324832
447.0,5.040157655209631,5.076835342194837,4.560848351389062
448.0,5.1309734570669745,5.1309734570669745,4.556235046035952
449.0,5.040334474384058,5.095786443446632,4.604498606221451
450.0,5.056021306596462,5.175807759922311,4.539857541814848
451.0,4.976746349186637,5.161065970926709,4.582919386341583
452.0,4.953462830510922,5.144182787145889,4.596025835061117
453.0,4.94938887391544,5.091059342455497,4.598142504369048
454.0,4.811735343977665,5.074843627809498,4.574802971277241
455.0,4.598436407715987,5.124171154488176,4.584817870430881
456.0,4.534930449129318,5.131994707219579,4.534930449129318
457.0,4.5745067829962975,5.097618402364615,4.557823665976
458.0,4.547921935265628,5.128840587137792,4.488433533780818
459.0,4.612761603003072,5.114606012148204,4.467343128683049
460.0,4.642772446491403,5.133362303182271,4.4428924418823525
461.0,4.641297059024187,5.158457636691501,4.473027595676887
462.0,4.7931121003991475,5.1142532451843845,4.531355284017997
463.0,4.789260958800995,5.13662187248113,4.519067680697382
464.0,4.823844134037652,5.133278055698639,4.5721342752536325
465.0,4.893046466967427,5.201363255008392,4.556357764777288
466.0,4.748402295170913,5.153845498580589,4.5333813850509115
467.0,4.744801988222438,5.146737295513627,4.5221099174075094
468.0,4.894010738221997,5.120374826331564,4.499788106655183
469.0,4.846275500278788,5.203725492678724,4.480284352830142
470.0,4.836259946236837,5.189976759353836,4.441723753665706
471.0,4.868907809319817,5.19776604578101,4.4436181989474655
472.0,4.916939912345557,5.140457908841726,4.494889816874707
473.0,4.933881655973938,5.110461303629523,4.455675358195332
474.0,4.908735453663346,5.072679818494767,4.416527026642453
475.0,4.809121603915051,5.110975715760817,4.414563349112792
476.0,4.852346472119429,4.954013674273115,4.393973394658504
477.0,4.829353614412335,4.996538965742931,4.398590210888919
478.0,4.873737150769405,5.046068686633112,4.383926318708346
479.0,4.974176994847115,5.031486120226402,4.416130977570012
480.0,5.068764853528285,5.068764853528285,4.426862894048889
481.0,5.083303706292935,5.0914194424846855,4.393580505080585
482.0,5.057415525353777,5.14655494028597,4.458312069476162
483.0,5.010307980361992,5.142343815743236,4.51370728542186
484.0,5.017880509643393,5.075142705528036,4.56870620226457
485.0,4.962680479759991,5.123716305676953,4.632934354246256
486.0,4.946931913769891,5.136958385061055,4.612899504832958
487.0,4.877507967060881,5.113751835925672,4.650667719087594
488.0,4.828810430968185,5.208818934888609,4.644565783533113
489.0,4.767830195906825,5.190289773297393,4.554945698060948
490.0,4.652293707012775,5.225194086218799,4.553953008596388
491.0,4.517862760968994,5.229571693424499,4.517862760968994
492.0,4.555690712752418,5.195525897529671,4.555690712752418
493.0,4.683418505183789,5.183399623675198,4.613308600437055
494.0,4.755282484883894,5.2184188141398735,4.539347573012811
495.0,4.6976992005677545,5.236521013648009,4.54182712516542
496.0,4.71106386736471,5.176598848884434,4.576262583174706
497.0,4.6810217603685444,5.205692131895522,4.582525678674677
498.0,4.713152403004882,5.118095851772783,4.555502222253691
499.0,4.702780786231023,5.227854526659821,4.53213087889243
500.0,4.735105237095039,5.297959528668907,4.479682438481218
501.0,4.760233166557667,5.30135213533617,4.413242252537094
502.0,4.780504111384036,5.259217906286722,4.450905514114875
503.0,4.753872208077719,5.198581966576571,4.413921297967453
504.0,4.752905493624515,5.243843855586326,4.5154925624427635
505.0,4.839266575871227,5.1427461683480065,4.49874017298856
506.0,4.858142083342388,5.082299758351038,4.492213010145027
507.0,4.815890435978146,5.0709138266039995,4.447442554143377
508.0,4.785763736935986,4.949034393682417,4.441029239378591
509.0,4.893270335088637,4.963547086996451,4.440887595806228
510.0,4.941380735197287,5.019015052997293,4.457920708666622
511.0,4.979308668387675,5.025139821932072,4.43056760214336
512.0,4.9927232130144406,5.0124421781555375,4.456524905463226
513.0,4.998201842687076,5.0098297260755675,4.388099614770004
514.0,4.938128921619379,5.033479561532209,4.363154523714289
515.0,5.020122681149179,5.020122681149179,4.394122883441728
516.0,5.004973041024605,5.053320762744042,4.398919463815411
517.0,4.942738745723286,5.073692098348396,4.450172342273362
518.0,4.978619058023424,5.015890317000748,4.4774001906030065
519.0,4.926864593117394,5.009639591563687,4.6376761598543155
520.0,4.817710338858625,5.067806753887603,4.715490601732601
521.0,4.909160441150198,5.007858341296623,4.7150706487846845
522.0,4.823324117936534,5.044926578192291,4.756691125792583
523.0,4.927155286608984,5.064096935069968,4.740108315795733
524.0,4.989697722277025,5.062858080535584,4.7846901140444364
525.0,4.963145774017056,5.157468687862804,4.760970406598244
526.0,4.826740422718607,5.103749911726325,4.75313770696309
527.0,4.744870850197579,5.070325039587672,4.678782718192553
528.0,4.735324488007243,5.128333171897303,4.735324488007243
529.0,4.660439396360867,5.102678075676815,4.660439396360867
530.0,4.757600899228162,5.137934264033175,4.719833766174209
531.0,4.7766506992784805,5.050050733407214,4.682094117939145
532.0,4.860574559580652,5.039769950455331,4.712274160211266
533.0,4.817108875263381,5.045526671949663,4.6346723770140565
534.0,4.939392467532818,5.068438992746904,4.664023318908884
535.0,4.947288676092435,5.015433003672884,4.629456100362252
536.0,4.963978459501266,4.963978459501266,4.65695216395191
537.0,4.910795647281959,5.004323072032659,4.681383008942811
538.0,4.864187513016478,5.005718219268865,4.682018785630545
539.0,4.949987486814639,5.00492769017896,4.676558412676511
540.0,4.894771363345922,5.072542359630683,4.647510214933268
541.0,4.948170577726336,5.044599151639177,4.671105299685353
542.0,4.911714200280009,4.996346046754147,4.720925729493245
543.0,4.936686995856156,5.059452314795607,4.729011007893173
544.0,4.894217658884023,5.061390454347802,4.748308587483995
545.0,5.026766500225536,5.026766500225536,4.721828646331163
546.0,5.010608970112763,5.030866793117474,4.744908334346347
547.0,4.915327447442347,5.089177914697033,4.722066858221322
548.0,4.996459886761218,5.076488063555769,4.714330317238861
549.0,4.98043384196732,5.177319219752901,4.670683643211119
550.0,4.947428379667813,5.112518631262531,4.693349452670934
551.0,4.917069895432931,5.145637009790859,4.657573656065303
552.0,5.044616596713071,5.159634369036947,4.646103075870451
553.0,5.003409792860207,5.168044606237037,4.6329549920244935
554.0,4.889817857521414,5.138484419724644,4.613751416522597
555.0,4.768495662741683,5.107278096043014,4.616354610376206
556.0,4.683976249323187,5.091263782538722,4.61057788514551
557.0,4.644554015935555,5.136220430166476,4.537894525005542
558.0,4.580148475383469,5.131648351709197,4.542446688808027
559.0,4.57759454733647,5.129306263916487,4.54950867500092
560.0,4.549817328931257,5.13125958728737,4.549817328931257
561.0,4.629062290467969,5.090399402459339,4.517822655115332
562.0,4.590536117914495,5.14178620787243,4.518414730303244
563.0,4.711646941452414,5.075274559030813,4.442243865915855
564.0,4.752892955652157,5.03248729224777,4.450034213922184
565.0,4.738755454352489,5.015741924379941,4.586849913687149
566.0,4.790437856600276,5.035619795412678,4.483479698833841
567.0,4.893808050511099,5.016208195025221,4.447590732774981
568.0,4.871880061296568,5.029091479718861,4.497859714019855
569.0,4.832952568796359,5.015114365958933,4.419711580493454
570.0,4.748879557924324,4.98970906220728,4.469909434959762
571.0,4.884192986079835,4.962770192262842,4.386293686482185
572.0,4.865442264739447,4.936875234124223,4.412601393181935
573.0,4.805699462427198,4.968684597883402,4.429506127225992
574.0,4.8536812451742835,4.948212130319639,4.472612055988031
575.0,4.931679753956084,4.972808481813925,4.4126278468219935
576.0,4.9285024864753915,5.008535544333936,4.445403469003797
577.0,4.873961367335048,5.002397930121317,4.39149701543593
578.0,4.827268959926265,5.073039593563391,4.4437406316179855
579.0,4.792207908097549,5.057486709344266,4.430959281662102
580.0,4.813455740771907,5.068208916419049,4.389856164927395
581.0,4.909999907904522,5.082294608305164,4.491861939587603
582.0,5.013458562861087,5.063722262121623,4.533732225254541
583.0,5.069682117483531,5.069682117483531,4.483415671371143
584.0,5.131656551103089,5.131656551103089,4.517878094409006
585.0,5.1238787759270155,5.1238787759270155,4.522035508754131
586.0,4.974421103395281,5.091204288430979,4.5156613434695565
587.0,4.796922209966881,5.120044180213979,4.564191771349429
588.0,4.719122850551113,5.017965226123109,4.589816765716324
589.0,4.593852748881914,5.066220454533081,4.593852748881914
590.0,4.577276454619697,5.039232224697861,4.534948900496206
591.0,4.623255494543775,5.066942088498521,4.549814222725599
592.0,4.484080546773238,5.063463262112776,4.484080546773238
593.0,4.488438036082675,5.019687584329784,4.488438036082675
594.0,4.573889611108981,5.050601051136588,4.520702133215878
595.0,4.5938907744047865,5.139780294719573,4.538168932608767
596.0,4.616107570004669,5.080936324806794,4.522850197306272
597.0,4.70370309683407,5.10918111009748,4.545183219123911
598.0,4.675734093568333,5.1047306688218965,4.465488424711193
599.0,4.744784826659177,5.093230456650087,4.521549344006474


==> data/pi_saturation.csv <==
time,vel,max,min
0.0,0.0,0.0,0.0
1.0,0.829789156265921,0.992564950853819,0.7980841661258126
2.0,1.5563745976209298,1.7796475583871936,1.5148269682589643
3.0,2.213940908705176,2.4391109069073793,2.213940908705176
4.0,2.8294046727724185,3.0159034779029845,2.7222092088437986
5.0,3.2993832642845655,3.514271207519713,3.1158239536052434
6.0,3.7054963449371847,3.824532541015218,3.4342759701831165
7.0,4.000246536437293,4.103219846736036,3.769720847829413
8.0,4.128148350493357,4.33895782542208,3.965841407334253
9.0,4.327839829869399,4.480944618019515,4.14259804796654
10.0,4.40740960778067,4.590850048415795,4.219732597174663
11.0,4.615495529967287,4.667692751472116,4.358698838577631
12.0,4.625679124600132,4.761675942058111,4.407283215437728
13.0,4.619910353455413,4.7841367496122125,4.485801361602102
14.0,4.616962264009871,4.821916276018145,4.5099555537420954
15.0,4.5503649688392365,4.864252317745662,4.5503649688392365
16.0,4.518688379215033,4.895796775645951,4.518688379215033
17.0,4.585972861954954,4.870863586224199,4.478173762274444
18.0,4.705929065715898,4.922764984311015,4.577452752805203
19.0,4.849316427317534,4.997442610553208,4.6462547198516715
20.0,4.967840497172505,5.011037464410664,4.611310456715205
21.0,4.9701110076840544,4.9701110076840544,4.6435772501992725
22.0,4.943966663549112,4.973904788046797,4.6281133783275905
23.0,4.926996356759541,4.961046000433667,4.6573467519488805
24.0,4.93144967162052,4.947093457933571,4.625836266812227
25.0,4.917942575851439,5.00751370499705,4.653540312845004
26.0,4.919694427664562,5.0099216891816605,4.617667733454131
27.0,4.850568077045197,4.999039719030119,4.5703336915783135
28.0,4.825367754452258,5.085614423801672,4.606525693139689
29.0,4.851832166276768,5.008566987278436,4.642905093364974
30.0,4.7965632342357525,5.045925854438107,4.662272350698832
31.0,4.668707761078692,4.940503227455946,4.643286755017806
32.0,4.697034773351275,5.042951766358316,4.665044946808886
33.0,4.67672476682388,5.0884789214110535,4.655765001254021
34.0,4.770326737687856,5.080678948295808,4.624041575858518
35.0,4.873245077244935,5.016916992983626,4.625175692580489
36.0,4.874056167768182,4.958406491059105,4.671617061925486
37.0,4.829729829876594,4.953275174886209,4.659974363387113
38.0,4.78343616059921,5.014372838195091,4.624635378620648
39.0,4.728144406296727,5.051293469398606,4.678297742055869
40.0,4.709084205853824,5.04774767697667,4.685819732976188
41.0,4.814816776294156,5.102321413423188,4.689547252518224
42.0,4.864213783028997,5.0860092571851165,4.648562972785762
43.0,4.870254545278332,5.0537146145803495,4.676195169697242
44.0,4.886232045932451,5.086642590956062,4.64936742621992
45.0,4.658659890631438,5.087291829927985,4.650663549068089
46.0,4.648607349632731,5.027999177760928,4.648607349632731
47.0,4.726150398155346,4.969891557886447,4.6741448623977355
48.0,4.798950604712883,5.039126430069275,4.6596022248491025
49.0,4.874372151267443,4.98593609071147,4.629894942068158
50.0,5.000147752890676,5.0181577477477335,4.642180204632466
51.0,5.06636692658016,5.06636692658016,4.621881325208018
52.0,5.0175638695003055,5.0175638695003055,4.632561081553016
53.0,4.947263012735805,5.009796290404773,4.572140267019517
54.0,4.893432017622515,5.002854561053602,4.489997871227981
55.0,4.827430811158023,5.006295745329257,4.5371023643698
56.0,4.824924298953505,5.019175693453844,4.612056068663831
57.0,4.7546500280410875,5.01941577819699,4.608591009095084
58.0,4.8444890295952225,5.055388268970185,4.530869945113813
59.0,4.802380959375144,5.098314069900207,4.598149375333318
60.0,4.726793163058598,5.0386460429374225,4.582383803391686
61.0,4.648054853092293,5.036530056533257,4.487996174456927
62.0,4.599481022232935,5.028971989510199,4.488392279064346
63.0,4.553672167830511,5.032585260920295,4.553672167830511
64.0,4.565682401114554,5.0349377257012335,4.56496041944052
65.0,4.642964248796472,5.082195421215134,4.576842356589239
66.0,4.618574302574923,5.058222953373533,4.582016781525962
67.0,4.641337856704584,5.029811696644238,4.6011903992094885
68.0,4.648040823096969,5.007919527268188,4.586060128425779
69.0,4.767463765750692,5.016264413743095,4.587160003740461
70.0,4.828300828512922,5.053734650226287,4.57357427920925
71.0,4.786463183387509,5.043906768256096,4.625766033383966
72.0,4.8001596380480285,5.044670591593846,4.595632792884236
73.0,4.8169061375465985,5.072194743436575,4.494256255585718
74.0,4.984676735969365,5.1221758426842,4.493243717267873
75.0,5.003646868889879,5.066838719229475,4.510202175653762
76.0,5.025541647423021,5.0813335343067285,4.515165937574168
77.0,5.122968796797333,5.122968796797333,4.514290876646098
78.0,5.061872697778593,5.091805105685306,4.435003407951674
79.0,5.078915898474856,5.16029242254813,4.469540572578847
80.0,5.010678110449479,5.165973107078445,4.530132886237107
81.0,4.8852575773524265,5.132552043539108,4.581644971878509
82.0,4.9300579334105645,5.131706622654865,4.551725018571751
83.0,4.861991909394405,5.136505986783029,4.55389845709029
84.0,4.768698258136558,5.1770603570954945,4.419404962752032
85.0,4.582784395158769,5.200637473131536,4.405597938708241
86.0,4.590331529901498,5.21475250089154,4.41169155935565
87.0,4.506692781081145,5.244066301945347,4.401067296098056
88.0,4.403078271067817,5.316291599126505,4.3708169270074455
89.0,4.451959391583164,5.2045147264768445,4.397547074248901
90.0,4.425840074336648,5.19483363416651,4.385275966817808
91.0,4.466980364297966,5.223584059693397,4.3851485737612945
92.0,4.536945840815031,5.266673010345253,4.359781086701279
93.0,4.647526842496454,5.3140502499165,4.3185569539046975
94.0,4.743438042907923,5.245006451529816,4.249387326375904
95.0,4.7703223096046266,5.303740145542263,4.243702146763596
96.0,4.7672434430677235,5.28661118991928,4.222418201700524
97.0,4.798255701986775,5.296263543705961,4.230955296646623
98.0,4.868561168664034,5.324101611758452,4.1933788816864155
99.0,5.001236160022452,5.333581134101999,4.090161535700902
100.0,5.002333997179256,5.32333856029333,4.169597932392165
101.0,5.130228784045913,5.306328925827976,4.091552946968418
102.0,5.15479970173197,5.30427863328451,4.029755533509974
103.0,5.262729275452028,5.344666576977911,4.086273904205246
104.0,5.375166232416869,5.375166232416869,4.080959376998267
105.0,5.240940575029189,5.315809986632395,4.09300834357166
106.0,5.289596039167292,5.289596039167292,4.02701506757478
107.0,5.292199198068103,5.31132993050901,3.9802272442330158
108.0,5.210431196631417,5.283926447933194,4.03558501401328
109.0,4.9962550107392385,5.2437126712916395,3.956849489466976
110.0,4.857653465077381,5.364422332640844,3.9687242467763832
111.0,4.666230568115579,5.406278944474547,3.928339565674846
112.0,4.45271210004341,5.363148649108652,3.9594843570507066
113.0,4.202283856414305,5.320807488211786,3.942675453089859
114.0,3.9853438303389126,5.352382074699072,3.835528458573921
115.0,3.8988916217708307,5.40201197038494,3.8988916217708307
116.0,3.881530563385582,5.409090642080244,3.881530563385582
117.0,3.9250790173198498,5.37111632364469,3.8532609949452405
118.0,4.091886012762784,5.408061523932522,3.89654580785951
119.0,4.22033522406017,5.4002731444869605,3.829436101601163
120.0,4.382183327231678,5.471194192086388,3.8083937157470045
121.0,4.642879217729527,5.559431020317609,3.7447127416030956
122.0,4.806884177130983,5.575399044612135,3.8226840229813255
123.0,4.951426953657298,5.6085747293148085,3.8200423741045233
124.0,5.19918993486938,5.649511423202598,3.8104750411774133
125.0,5.391113025324666,5.624947628737197,3.7744369442555716
126.0,5.557822562629432,5.638682591253674,3.8378912024914045
127.0,5.614949683070928,5.687174665702973,3.8100599536652537
128.0,5.718590247312636,5.718590247312636,3.8168615685761176
129.0,5.739492457199586,5.739492457199586,3.74882503234189
130.0,5.733021255450392,5.797698126238225,3.78203249450107
131.0,5.57539277627894,5.760856718622653,3.72624752664774
132.0,5.492694667565944,5.799863024713646,3.750394574483422
133.0,5.291470889963331,5.871095345636711,3.6578695111081654
134.0,4.9866432211190075,5.880226388170395,3.677019754146046
135.0,4.762933838335853,5.930229796788264,3.6259681419160708
136.0,4.453461670984665,5.978960127800273,3.62827771016622
137.0,4.319612187658342,5.982057267000361,3.6390864937450678
138.0,4.132831169346617,6.023770462303617,3.5506340103152096
139.0,3.9324727913888387,6.097251196039161,3.5822243629797152
140.0,3.7651519355065406,6.136300161347482,3.531947524326183
141.0,3.6073771786314284,6.179082875635636,3.6073771786314284
142.0,3.543290204357334,6.215019510261689,3.543290204357334
143.0,3.6108683571482563,6.201818905499992,3.564327969855156
144.0,3.6798074463217185,6.265134740732896,3.542858542178666
145.0,3.832212579127663,6.342098716229193,3.498749344934867
146.0,3.976811819592992,6.347665947015625,3.4851609986373897
147.0,4.16187959646604,6.4545083133488586,3.528597650102606
148.0,4.258206432422238,6.443344992107559,3.5097210939023276
149.0,4.4942972923940925,6.515825439092473,3.5377632761551374
150.0,4.7680680932118875,6.505914562699088,3.4095504765205664
151.0,5.086017025543217,6.558347811436391,3.416452642457761
152.0,5.458108052433045,6.6025830323557555,3.364305534214561
153.0,5.747342009201438,6.558632088939587,3.37015495182932
154.0,6.139303486341816,6.56491675537848,3.301991652388044
155.0,6.476902468984819,6.585185478645756,3.3194084761942286
156.0,6.584816105402921,6.631297797326996,3.282842805491613
157.0,6.578571827384711,6.612253673071245,3.250686684257929
158.0,6.4129651373363075,6.604578903584338,3.254796415345774
159.0,6.080123153874408,6.578985482014384,3.2267189010350577
160.0,5.593167280757036,6.612355151167152,3.169272086387736
161.0,4.977701055661062,6.61806820452298,3.1318645121225424
162.0,4.432729390487902,6.7255149590529095,3.1116481987001445
163.0,3.9750913698620813,6.772585907515256,3.092947134297495
164.0,3.544491982665587,6.85138727204063,3.0855835298374363
165.0,3.2446119416974817,6.951725437401843,3.0337813488244616
166.0,3.0987959282939093,6.854544748400986,2.981627919992369
167.0,3.0105420298631365,6.924707283865936,2.993438845035111
168.0,2.9941217734690695,6.919993833371842,2.904224052633251
169.0,3.016638795241869,7.0006096247643805,2.9557200486198454
170.0,3.096702890706668,7.031826960782621,2.8516375413636625
171.0,3.3038367026212176,6.974292342536722,2.833615013377301
172.0,3.444957490552676,6.9888090634754425,2.800804847215257
173.0,3.5795802865877504,7.0651225776981645,2.7462478734722238
174.0,3.8258554830943168,6.974509048773138,2.710534807782256
175.0,4.128326852839741,7.021986279587772,2.669032168533018
176.0,4.3521581909083,7.138109825048027,2.652571116847185
177.0,4.75108742436837,7.1340452844482565,2.6186167909580944
178.0,5.137643669117834,7.200854397107418,2.554392832301202
179.0,5.537174813974662,7.186612993228773,2.5613582153803636
180.0,5.976037162094527,7.106843083490461,2.485580080531331
181.0,6.31641057278991,7.184008817162828,2.4830827325756286
182.0,6.716465797796511,7.2001040551554505,2.4010659547243085
183.0,7.077015814858106,7.279861109093657,2.4046731421468666
184.0,7.316274002227095,7.316274002227095,2.400480817082308
185.0,7.211921772356704,7.223044692407193,2.3494918618805847
186.0,6.702491031368569,7.3041984327198595,2.301785129918138
187.0,5.873220629586917,7.324349588878555,2.2788851103222636
188.0,5.068478435944459,7.332534429898018,2.2814443275120007
189.0,4.248858225936195,7.222235121315769,2.27746490953245
190.0,3.489630795934581,7.215731525578531,2.260745704190023
191.0,2.838907468904065,7.156715136616004,2.1867198057087855
192.0,2.430654885774041,7.141032052488508,2.1293698666282044
193.0,2.088175524566097,7.208930922738051,2.088175524566097
194.0,2.0667559237028867,7.243065362477861,2.0667559237028867
195.0,2.1620635873421645,7.158932770453418,2.0381959404963763
196.0,2.2714500304711813,7.194602483669309,1.9229508020712816
197.0,2.397709489176137,7.295225314329494,1.9464174114281385
198.0,2.693191325184474,7.247303462495009,1.9295325569174382
199.0,2.883851272550721,7.361697134424111,1.8273640288350557
200.0,3.2337838302068733,7.343184619473996,1.8353328713692618
201.0,3.6967494884792846,7.433889026779801,1.7664471791959608
202.0,4.123332916709638,7.404200999288743,1.7362449546108873
203.0,4.567151199920608,7.494727333707373,1.7555160251413384
204.0,5.049377668460914,7.536825161218384,1.603070171668023
205.0,5.6959665417184615,7.61770475729333,1.568588304989362
206.0,6.291733333294016,7.5972377681448515,1.4963981483749675
207.0,6.742983740833455,7.581736960578588,1.4852373689646687
208.0,7.176937793099671,7.71511725660825,1.4168983482233293
209.0,7.506555520801422,7.698219082301852,1.4169895545984845
210.0,7.711485133408341,7.711485133408341,1.4683926369977904
211.0,7.722785562588952,7.731920491692009,1.3987544336416584
212.0,7.2868048938208885,7.81228590217712,1.351005425748329
213.0,6.632449500363745,7.894665374521586,1.3191350119424277
214.0,5.608207256482789,7.863866600771727,1.305541042895341
215.0,4.5122418792453365,7.899539930717697,1.1871967307378675
216.0,3.4770600474088185,7.854125264203454,1.1989829329978001
217.0,2.559630258262454,7.956900675362437,1.108428045715432
218.0,1.8880920247077164,7.991736235412363,1.007223826890864
219.0,1.3427588770893406,7.961312382083148,0.9670945614420478
220.0,0.9528175614334247,7.996030810880033,0.9528175614334247
221.0,0.9889941165658664,7.933441702302117,0.9889941165658664
222.0,1.0613006026292038,8.00570784663296,0.9083570909330699
223.0,1.2741060185296362,7.965862415702246,0.847156532496516
224.0,1.581349731458528,8.000972654182252,0.8307635686712249
225.0,2.011126860442726,8.046118871520429,0.8029894601816818
226.0,2.4476681433897083,8.003086784242926,0.6412883196911031
227.0,2.795578514775694,8.051314976388285,0.6151049031315633
228.0,3.323783115210095,8.042485614486603,0.6012343922489943
229.0,3.828532942255391,8.161558777187539,0.4944408051670637
230.0,4.244873244874391,8.180163020838933,0.47829368712655673
231.0,4.90889191888688,8.235056585531684,0.46108030261061506
232.0,5.540363704354918,8.39748673892372,0.35119256396042114
233.0,6.20320180504632,8.475400421729903,0.3169052430127767
234.0,6.873030963499057,8.487038689323782,0.23569141211297082
235.0,7.517813739658906,8.613984830469093,0.22219240665532156
236.0,8.160809083543574,8.701275756366213,0.1734566617048659
237.0,8.618045817510636,8.642486523380013,0.09330975138206027
238.0,8.802242157660189,8.802242157660189,0.03889096815913435
239.0,8.288395815458918,8.758173352663048,0.0021814937023871533
240.0,7.311133705039247,8.7630489178447,4.242486640280703e-07
241.0,5.942524252708411,8.6827186954302,0.01213330459324987
242.0,4.424904056694668,8.689678419479995,0.0003157942815125783
243.0,2.9854049497217514,8.712295748942358,2.858844434199791e-24
244.0,1.7509745025174277,8.762737626552406,2.189668678255442e-05
245.0,0.7545435478586232,8.86644246917113,4.999561161651527e-07
246.0,0.18923104856832962,8.925238106495014,1.4078227332799841e-14
247.0,0.02674943444952014,8.962809944236792,2.394251834764967e-17
248.0,7.123309718341106e-13,9.134558929647703,7.123309718341106e-13
249.0,0.00837320785104162,9.102645516268062,1.23585529771366e-09
250.0,9.221068648428891e-15,8.918833808724152,1.1188036789083777e-29
251.0,6.345153024757844e-05,8.966924892579307,5.785355498543458e-41
252.0,0.2704559493019515,9.03788121698762,5.237406861092738e-61
253.0,0.6267300249639187,9.076106549562986,1.506378804082805e-17
254.0,1.1446672342188648,9.00359161040567,2.54599991266812e-32
255.0,1.7883674647886496,9.062147443500004,9.576057009323542e-31
256.0,2.5523890993154854,9.1705628572445,1.7940303451685857e-20
257.0,3.281134030578593,9.139946435551396,1.6241122678044853e-40
258.0,3.9304714586424825,9.15523244682481,1.4702876490003013e-60
259.0,4.788797125505369,9.161856743917632,8.522552205245958e-23
260.0,5.588806293085533,9.214073966240484,7.715355332099154e-43
261.0,6.3012809447934,9.303869126646317,6.457608209994956e-15
262.0,7.129878959006932,9.247282587742482,7.252064196268384e-29
263.0,7.943331424977855,9.290528115422317,1.1251002572368818e-28
264.0,8.535073520335422,9.336677642353221,9.52420180421702e-25
265.0,9.15726934301785,9.54507450292165,5.312776604984167e-25
266.0,9.579474094602576,9.579474094602576,7.2391643967516785e-37
267.0,9.534952659058323,9.587615335312709,6.553521091257303e-57
268.0,8.603513019110196,9.795357126311362,1.2335294331771069e-52
269.0,7.048303919341351,9.894189825076571,1.1166981040850624e-72
270.0,5.347336858142478,9.765515364025735,1.0109322259586169e-92
271.0,3.7213726938352827,9.905421655318362,9.151837562390872e-113
272.0,2.1662725103998235,10.085004917789702,8.285039156701776e-133
273.0,1.0436810372395107,9.914708959840343,7.50033786768266e-153
274.0,0.20709686238319483,10.035952028335833,1.2429778256675385e-90
275.0,1.505383204034342e-14,10.267996874096864,1.1441379337430921e-26
276.0,0.025007532270287482,10.122560947152545,1.3528898375332276e-30
277.0,0.03307384095795585,10.157054234194593,1.224753521055534e-50
278.0,0.002690842727042972,10.205551052866925,1.9596080009176108e-18
279.0,2.4359848179224564e-23,9.97023221156603,1.7740075595427183e-38
280.0,0.031245480075863044,10.150307056799571,8.110438855553005e-38
281.0,1.63604522885129e-14,10.160708211577171,1.0134307187033527e-56
282.0,2.0899337400075444e-15,9.990394089564687,9.174456091272917e-77
283.0,8.913895945626867e-05,10.254920445755632,8.305515415833183e-97
284.0,0.030890777524783822,10.016037741731456,7.51887475795516e-117
285.0,0.20802381696474379,9.912522919154469,6.806739232347225e-137
286.0,0.5738339033014233,10.067368881818656,5.093769801504493e-29
287.0,1.090174571280238,10.063412960939397,8.158437044956898e-35
288.0,1.6844710392854314,9.929977622469655,1.104596727197824e-40
289.0,2.334988552841982,10.139650088195074,4.406362219506182e-21
290.0,3.069985060262695,10.128683377716614,1.3678571511903255e-09
291.0,3.797780659097746,9.933679726595793,3.5252447808210625e-21
292.0,4.544115267387592,10.107169572414609,8.749715674000869e-27
293.0,5.304523218275095,10.081678498803337,7.921003456945934e-47
294.0,6.096476113533126,10.062111557913346,7.715785778096923e-17
295.0,6.898656116875317,10.222827572179405,4.911484703708362e-33
296.0,7.774832201560735,10.187453566489623,1.356496302459071e-22
297.0,8.666705549802677,10.07637758296364,1.2280184067054757e-42
298.0,9.401296071134055,10.249517185109159,1.1324992809467978e-46
299.0,10.090315833434925,10.090315833434925,1.0252368252403325e-66
300.0,10.080974581460836,10.080974581460836,2.1503704321571913e-41
301.0,9.17071650608043,10.189331037932467,2.068583375494498e-28
302.0,7.420379677022257,9.826830803785853,1.070559991253022e-26
303.0,5.530222128429663,9.91635871168597,6.748758260720201e-15
304.0,3.5909889465160356,9.90520573443121,2.7717770347886894e-15
305.0,2.1014145956269514,9.815373389417505,1.695070921670622e-30
306.0,0.9033136657829518,9.939545233580462,1.132410114859529e-16
307.0,0.23793022990841053,9.978071131487646,1.220790783111512e-35
308.0,1.401128519586787e-06,9.886822254306807,3.1194907585766858e-40
309.0,2.2202390800735335e-05,10.154541931443683,8.825031078381283e-19
310.0,1.155320630406715e-08,10.092763532572278,1.3187514422394557e-31
311.0,3.5231259273861646e-05,10.03054820723718,3.552890161664441e-17
312.0,1.4748207822318541e-08,10.04969297634247,8.049498381600744e-19
313.0,7.561940763570453e-17,10.040262547999312,9.163626985127826e-25
314.0,6.845726325421624e-37,9.944729074508713,6.845726325421624e-37
315.0,3.4914909419937104e-10,9.991231160168669,5.658397689863031e-27
316.0,3.160801202215584e-30,10.037903726141565,3.160801202215584e-30
317.0,0.14332578936341253,9.827754199259262,5.435739231473719e-25
318.0,0.48374724197063634,10.040765377765064,7.802142759697957e-41
319.0,1.1041169888137201,10.086578646273576,7.063178059006906e-61
320.0,1.6378278704616542,9.858053420239562,1.3765489780410867e-30
321.0,2.3870700477524895,10.053756410027342,1.5096218508584728e-30
322.0,3.1312718538318727,9.246963265764853,1.3666409681016773e-50
323.0,3.948357334435202,7.771124714344208,1.2372022401714597e-70
324.0,4.790755051016299,5.841054368026568,8.371560004557532e-73
325.0,5.442577363628155,6.0395226651158875,7.578664062555508e-93
326.0,5.978716502200357,6.254587036943523,7.949281957336159e-11
327.0,6.430245224030307,6.430245224030307,3.219233200276174e-15
328.0,6.488758250674902,6.488758250674902,2.91432982032458e-35
329.0,6.369808260780777,6.786084782210851,2.8382900197026294e-29
330.0,5.943366323805613,6.846076747538738,1.3308642617300986e-30
331.0,5.409400461012504,7.178188809204745,8.177159745514764e-19
332.0,4.96006037341447,7.118632991959637,8.619718248657217e-15
333.0,4.61090166128111,7.470831358377041,9.88786409284359e-27
334.0,4.27061436463891,7.490680920377889,2.562993254523278e-10
335.0,3.952865270478484,7.699069785007989,2.3202443582860322e-30
336.0,3.6888755765797945,7.786312301234769,1.2524461711012322e-07
337.0,3.389435727213195,7.9307022689890125,1.1338231801531166e-27
338.0,3.2599270722513904,8.155247343184355,0.0929887323437044
339.0,3.092573748702232,8.245629593167887,0.209374582807793
340.0,2.8816039360852086,8.446666444224965,0.6433990206623299
341.0,2.811427654515581,8.39717027171309,0.7642092457021874
342.0,2.8025476515220826,8.613751452463596,0.9265372507277796
343.0,2.6318487432240705,8.56926568392814,0.9609179054812851
344.0,2.3619884696390763,8.656454887830241,0.939218223078955
345.0,1.9427173289692476,8.673032154232743,0.9755396239520793
346.0,1.654238257933168,8.68665853775024,0.9276411860481356
347.0,1.2724721694223948,8.762503086994412,0.9788568138005448
348.0,0.9584590666777176,8.865586774345022,0.9273718300908714
349.0,1.0139142666486791,8.99720290628002,0.9479562680652485
350.0,0.946822430726714,9.151408148443652,0.946822430726714
351.0,1.1642018963666498,9.13150419331978,0.94077718882233
352.0,1.6094121897855553,9.35159344592157,0.9014514144610053
353.0,2.1376176828950597,8.959672768485046,0.8644750258133661
354.0,2.656067522313133,7.979589340954418,0.8515202944891376
355.0,3.218113738609806,6.708976400911492,0.8502768385538855
356.0,3.914220281734795,5.356398511893601,0.8236779173976606
357.0,4.686763146902655,5.358951919774823,0.9095558167385215
358.0,5.205154807359955,5.645242933205093,0.8162867222215378
359.0,5.656582864327001,5.656582864327001,0.8192296588767046
360.0,5.871665649272021,5.871665649272021,0.8791810855489572
361.0,5.826779481572918,6.064813404790691,0.8704684350635972
362.0,5.5972947566315066,6.136659708095475,0.8394125941586408
363.0,5.295572461546384,6.239212912136017,0.8262142021181896
364.0,4.961197875462159,6.278507698997955,0.8097738514559998
365.0,4.834383928377408,6.442474379570896,0.8176302213213875
366.0,4.616783849133291,6.568282446873989,0.8743703759415096
367.0,4.486189493497266,6.789050408946221,0.8380795455972798
368.0,4.3369755358603035,6.773658722678924,1.0000274248776047
369.0,4.325280397533867,6.8537392443315115,1.1936256006485109
370.0,4.23066643128209,7.021678762152853,1.4831965545974395
371.0,4.158457157157935,7.068929534239768,1.8895959717979534
372.0,4.0428463122237694,7.137505465155573,2.366276635233661
373.0,3.946997246976078,7.3687650404093885,2.466981740966005
374.0,3.840909374762082,7.269290813874208,2.480812392202637
375.0,3.6841054465668073,7.458220053052972,2.555639720923118
376.0,3.456938411202921,7.496021342911718,2.5735307341041143
377.0,3.129899924968368,7.4486697329068,2.58426110677037
378.0,2.88327659594769,7.577692003129158,2.5325214535439797
379.0,2.706286815359925,7.57833798279166,2.5036635561633025
380.0,2.55541895496609,7.610376915052558,2.55541895496609
381.0,2.522625044806131,7.718246379931559,2.522625044806131
382.0,2.597353087656365,7.774119736975618,2.4915032493822182
383.0,2.946331185237256,7.731826063223337,2.4242384035403997
384.0,3.28980271464017,7.384372535769518,2.461129891744799
385.0,3.595087515007543,6.703157963163834,2.434740716883281
386.0,3.9142662351791873,5.790724337146904,2.3619676634143483
387.0,4.379143751054259,4.986794045914576,2.3542326739870036
388.0,4.726490119217985,4.97497009195206,2.321715696891162
389.0,4.956602959632691,5.0406411123674575,2.30651008752312
390.0,5.075077382038895,5.075654965696739,2.2433616364254587
391.0,5.003201970306263,5.084115588498381,2.2788274597034137
392.0,5.018533783651316,5.171841785860936,2.247066978261432
393.0,5.012097887655766,5.262287513692045,2.204110607662511
394.0,5.082879496070202,5.382826832565174,2.1983082105561222
395.0,5.070758398790616,5.395202358103318,2.257049962886154
396.0,5.024903983388138,5.4392054057677335,2.2018528476321326
397.0,4.97803288406562,5.47076353800461,2.2190318308338606
398.0,4.991351153154166,5.699574884779318,2.241253072712743
399.0,4.931748766669187,5.711420485648661,2.3125996944228997
400.0,4.794899099385247,5.831725673057378,2.3401060335730013
401.0,4.826957524517666,5.964816811218454,2.6461668864881447
402.0,4.787589385143274,6.083844433876044,2.9506731976946123
403.0,4.651474648393362,6.129163576518645,3.2213995228645493
404.0,4.469232690702102,6.152692465013632,3.355340765634447
405.0,4.3356030198509,6.246209616276304,3.3529802986768984
406.0,4.08973670516671,6.254285476467506,3.336113915081761
407.0,3.9566276185337363,6.313060190830182,3.3764047164612854
408.0,3.8144208956513053,6.518301282568283,3.429636224980803
409.0,3.5261740409050346,6.603206115016207,3.4335045004260945
410.0,3.4436358354315524,6.6551142438458895,3.4436358354315524
411.0,3.4420447884873155,6.69997748683594,3.4420447884873155
412.0,3.557354046698003,6.801228761665479,3.514800252718083
413.0,3.6501967105921,6.629200104676397,3.4312310538313593
414.0,3.7877267439594955,6.192400858215862,3.406569240185816
415.0,4.11414966678285,5.6638435820372015,3.407444102932981
416.0,4.41810645902512,5.250643113366815,3.3434871455406405
417.0,4.569779141887334,4.977270056393599,3.3323150414781426
418.0,4.752852706287536,4.990059349343142,3.430977965425459
419.0,4.843206922446679,4.993446786806124,3.398592047346878
420.0,5.007459427065531,5.009232520609736,3.3516738485676894
421.0,5.000919850310693,5.060006877725625,3.3085403251659598
422.0,5.009119116453183,5.12109918424666,3.333017443704633
423.0,4.979989225850108,5.137227903570319,3.313854599067682
424.0,5.095986893676316,5.142042569181199,3.4160801824909326
425.0,5.043641177705038,5.195257381521251,3.3855144827051316
426.0,5.087852131239634,5.314139232069764,3.401842545805533
427.0,4.9620987506834044,5.325863513370965,3.3658500122551596
428.0,4.886510381456046,5.344789157003134,3.398882612340144
429.0,4.896223834915954,5.408492509145774,3.305038187908955
430.0,4.863461884454606,5.542116831505251,3.325036160052326
431.0,4.931616493324938,5.503292247416955,3.3691205939376134
432.0,4.954890470713272,5.627533056686972,3.682283120290862
433.0,4.821171298294146,5.639939347524338,3.9740273328789804
434.0,4.765188469075156,5.630471127346459,4.023063184442088
435.0,4.6138135956486135,5.618370538829329,3.9961576550544935
436.0,4.456069213778763,5.727721713293576,4.0388666098348756
437.0,4.305217665320393,5.812605557412397,3.9952030295415564
438.0,4.219877014552434,5.789395957762565,4.007940785465758
439.0,4.0975321395988145,5.904534512476609,3.9899388006200383
440.0,4.1719928244711095,5.988097345476698,4.1074994286234805
441.0,4.093421681619004,6.0122032426516805,4.093421681619004
442.0,4.127290866751304,5.875506022539653,4.013450028215078
443.0,4.246913438664977,5.666936765936838,4.014429782051072
444.0,4.379659574567878,5.415596341785244,4.004579880883396
445.0,4.520483492319336,5.234288333676035,3.9732824102521827
446.0,4.6757233873442114,4.9604779085940365,3.9556625215276116
447.0,4.886046198456899,4.9698036077000625,3.9081745636644514
448.0,4.896471051195641,4.979451137261221,3.930454319822784
449.0,4.8925410608934925,4.968076144957438,3.9288051751185664
450.0,4.905286333436587,5.019963365039836,3.9690246962519793
451.0,4.910692305655494,5.0072152287033385,3.839683016471976
452.0,4.952462741641488,5.023374943287609,3.9662076981761483
453.0,5.018121486605483,5.144223578326392,3.887543799926831
454.0,4.999336487230011,5.153391381650318,3.965184871646614
455.0,4.969682982215674,5.160703628849125,3.9546874956965326
456.0,4.97941151568103,5.177920976760222,3.883737571214653
457.0,4.9509543211263844,5.249107057226979,3.826869806827535
458.0,4.958335396814959,5.3188869085083335,3.8954441896939564
459.0,4.940957897312648,5.287219740704478,3.900164538091653
460.0,4.8650181319719765,5.341047088302994,3.9429680129729037
461.0,4.754818190559807,5.367248720799029,4.1058047257737
462.0,4.742682767187361,5.325562263740321,4.243822468993298
463.0,4.682486491930827,5.361578965103967,4.381289439250295
464.0,4.713110529830484,5.357154644486252,4.3947408981690534
465.0,4.603117028355154,5.459059402601118,4.451106484501474
466.0,4.546226100159762,5.436876529391462,4.431018277026285
467.0,4.504815223248906,5.504979979866851,4.424325420487977
468.0,4.56446565100439,5.587882928003702,4.430777396628965
469.0,4.528881599775248,5.527232238229116,4.412791071368314
470.0,4.46456455684649,5.441900312306466,4.417510684298117
471.0,4.42325033661972,5.348637804581723,4.42325033661972
472.0,4.518441077637973,5.393860977330877,4.383788707923632
473.0,4.704358963825195,5.130794252627843,4.368104691107793
474.0,4.6774186955352475,5.0120165689242935,4.3280282799923455
475.0,4.7155025701440225,4.948993745343869,4.404738844397538
476.0,4.893435114546213,4.9894168354335475,4.366517060365305
477.0,4.947150063317257,4.993388560343669,4.379989846335558
478.0,4.869820536493829,4.984989322187698,4.404423200363913
479.0,4.922059867227776,5.10154833771235,4.343896171928801
480.0,4.951431593751033,5.0091552462598505,4.390557501743249
481.0,4.862693747627603,5.016919766253671,4.299248244072015
482.0,4.896324616946336,5.032302509595919,4.226286410887072
483.0,4.943885519105345,4.967190896601378,4.233498707271241
484.0,4.957016528765596,4.980937161541338,4.288247108517824
485.0,4.97172970092407,5.056317238291357,4.289732471510965
486.0,4.947949497232336,5.058592172147995,4.293917454128377
487.0,4.831258049440369,5.020043389468102,4.361898832690313
488.0,4.7484493726775,5.103872655216269,4.4315211704152535
489.0,4.695048794935002,5.111810117701769,4.514722759015266
490.0,4.737113001603518,5.076362395711105,4.5754633112943095
491.0,4.843426148708198,5.082322732708987,4.670936405054445
492.0,4.8582647191024355,5.08665453988684,4.663319563413721
493.0,4.890973451591644,5.156046780936597,4.69179797816026
494.0,4.913545135312466,5.113313921215005,4.6046505815938135
495.0,4.800877822162554,5.128376750998808,4.6157365958374905
496.0,4.692679614997405,5.124150176129365,4.643560609949389
497.0,4.6648729252210925,5.139210370666461,4.566960654312461
498.0,4.643495450270922,5.079761995940938,4.528217225914693
499.0,4.498567842177205,5.135372902730561,4.498567842177205
500.0,4.565241179312267,5.042473134955401,4.565241179312267
501.0,4.691391926765894,5.014145325404,4.581469452238304
502.0,4.791903735829683,5.0165385848199735,4.627368226137829
503.0,4.828741217727638,4.932030726841928,4.596782031362083
504.0,4.823964465722266,4.91251439463378,4.617361068411517
505.0,4.80443649920458,4.9091518471925095,4.62917214333893
506.0,4.815292716362182,4.975821641460174,4.608912808560838
507.0,4.775734943915922,4.927111531536085,4.588558196970914
508.0,4.804269012742726,4.9411439153511045,4.609027588969964
509.0,4.751312958997754,4.915545936453494,4.592314954398608
510.0,4.877880018715498,4.945628242574878,4.575990416279293
511.0,4.879408567674135,4.9715326004687,4.56686383546385
512.0,4.935367729070789,5.011370384788945,4.60572645675009
513.0,4.984545136192099,4.984545136192099,4.555930979629144
514.0,4.9982957130588295,4.9982957130588295,4.571222473585264
515.0,4.931489311037926,4.97003973044201,4.5562248420729325
516.0,4.862586437459909,4.992075801080029,4.540702236350277
517.0,4.812251262704744,4.969091866408425,4.540608948731901
518.0,4.684391352612189,4.956361144018453,4.475533030245739
519.0,4.77692482216502,5.075832397593376,4.485203308284712
520.0,4.78228594923193,4.997654707693412,4.504309937907468
521.0,4.783433047014364,4.996253265579043,4.505253128707806
522.0,4.734980275584928,5.03668645776494,4.570926817125071
523.0,4.892401024975795,5.033646500717174,4.604607686907973
524.0,4.830433940645011,5.118352510735859,4.702416627193292
525.0,4.817392388689814,5.143090550202727,4.723678260804457
526.0,4.820353873021113,5.07148507407689,4.738512156204239
527.0,4.811175531566359,5.0711189764606655,4.694347137107725
528.0,4.785202730206293,5.075933887403993,4.681646820290708
529.0,4.740378141320705,5.05714461606839,4.68107727697474
530.0,4.7763942942153275,5.086620123130566,4.64505240084362
531.0,4.8095324283017655,5.165500342655476,4.700413056560374
532.0,4.7390256767892875,5.061346676922133,4.68081688830763
533.0,4.798412789886761,5.079859577074932,4.653968861211056
534.0,4.90319951694689,5.029413648490378,4.591592074501002
535.0,4.918666929640672,4.958302198180907,4.6244379732170575
536.0,4.959578524821699,4.959578524821699,4.64009418222587
537.0,4.8437674518297635,4.919690689631263,4.652131105869212
538.0,4.849836407538597,4.951059450208114,4.625504899032306
539.0,4.8593960448562195,4.9444183305670295,4.6054137626691505
540.0,4.811633729781077,4.993264117161394,4.634824261384762
541.0,4.859711170633867,4.95187954703252,4.6126230288641645
542.0,4.81190968261816,4.9186662642678485,4.685359070610027
543.0,4.747225850594743,4.93991204886755,4.613506948384249
544.0,4.690944704703775,4.9284236693950545,4.63829739951059
545.0,4.788474331496206,4.940805171834949,4.632138189282152
546.0,4.785339693511126,4.992049940882165,4.604960158624217
547.0,4.757111886127595,4.925446875044628,4.625835516475856
548.0,4.862018363982746,4.981333438518454,4.690729481006582
549.0,4.855009543409175,4.903274378788712,4.753992291456052
550.0,4.832485253086107,4.917446242114422,4.682536702191019
551.0,4.848692927588832,4.9378347965138545,4.682975041896292
552.0,4.911188454058854,4.985607552987198,4.709061115306844
553.0,4.900476534395508,5.0125918189003205,4.646809031303574
554.0,4.690378978462353,4.973369771173592,4.6813907142952
555.0,4.694437611460682,5.030859490754943,4.614283610796374
556.0,4.690423957484643,5.018349192718896,4.663831878225364
557.0,4.747704265498243,4.9358975663468865,4.622296559402105
558.0,4.81989885518299,4.904308980239207,4.671781528589
559.0,4.974424860215363,4.974424860215363,4.651533187126135
560.0,4.925968554941923,4.930678226555043,4.673774293690848
561.0,4.869948928667858,4.958163793657304,4.67541005648711
562.0,4.851209576376063,4.961400458889878,4.724133208695809
563.0,4.785925024428613,4.949674669494188,4.633311076162337
564.0,4.877124740221073,4.963373139900366,4.64864895781675
565.0,4.860836349100385,4.962178131995089,4.633430720449705
566.0,4.916240482444878,4.938405749685134,4.686652807405394
567.0,4.844390602536824,4.964462691069052,4.613004421370535
568.0,4.781691425077613,4.983178365706929,4.69756857402639
569.0,4.781835683794207,5.002554969748163,4.692145246585436
570.0,4.777191318485628,4.981260920514785,4.703037727259988
571.0,4.856583291223631,5.009585702803425,4.6771619396960595
572.0,4.955823774418671,4.985387531524509,4.665141012271313
573.0,4.9321175978560605,5.047203484613395,4.732169698925273
574.0,4.831563186980408,5.039132109021881,4.718724282445274
575.0,4.827634633089629,5.059694010635885,4.675966820502257
576.0,4.840901886524015,5.035672310351302,4.634120475296937
577.0,4.774232510668185,5.027016864432618,4.64771209583529
578.0,4.746710121991474,5.070770823673324,4.719533462918651
579.0,4.724329968925041,5.042541924124449,4.709113300992426
580.0,4.76333186672803,5.107805777360468,4.706677189372523
581.0,4.81670112763295,4.981889204729648,4.681398501052322
582.0,4.754473399976162,4.973654510477216,4.701616673145871
583.0,4.7442718214544195,5.049390680970342,4.706212248133007
584.0,4.770359419416888,4.954028520891757,4.6922426709905825
585.0,4.8715533603928165,4.9745160450615655,4.633423212916381
586.0,4.858840174244964,4.946936424672114,4.616371180833643
587.0,4.857324408345884,4.9956895963607755,4.5366916369324155
588.0,4.811241944830804,4.901232434739254,4.557327433901894
589.0,4.881719809738609,4.902331128109026,4.577337803623382
590.0,4.795767545836377,4.964633331280219,4.661219573414499
591.0,4.8569516811260565,5.019773085716096,4.592179094495726
592.0,4.896090491102382,4.957478303997822,4.634078259588431
593.0,4.863420688585249,4.954383032736048,4.551241953968245
594.0,4.870737024355475,4.958442405877208,4.5718214569740585
595.0,4.8049240822590455,4.879022933393395,4.644361293792508
596.0,4.720759005239903,4.882489754207206,4.623685630624705
597.0,4.6036732785758145,4.940569339161965,4.6036732785758145
598.0,4.708510043223875,4.9338432125838105,4.604282815245457
599.0,4.833025415655537,4.960473765581469,4.586188951556101


==> data/platooning_vel.csv <==
time,3 autonomous vehicles,11 autonomous vehicles
0.0,0.0,0.0
0.1,0.10529504158760393,0.1305150620227575
0.2,0.21146386951170115,0.25928316226559134
0.30000000000000004,0.31039179857684185,0.3869997854267163
0.4,0.41382640925872405,0.5153292447422969
0.5,0.5061648142039161,0.6439068134590576
0.6000000000000001,0.6072613520569915,0.7722451339328537
0.7000000000000001,0.7062819047744688,0.9070096135883806
0.8,0.7929618083684893,1.0288743926048163
0.9,0.8880809513757565,1.1644908316315747
1.0,0.9778939944391953,1.2893176003410936
1.1,1.069350344724554,1.4146216308037314
1.2000000000000002,1.159750495424323,1.5402132593238889
1.3,1.2438441713688173,1.6468279914001003
1.4000000000000001,1.3247871774870064,1.7494581783277219
1.5,1.3973084894322143,1.8481605280061801
1.6,1.4701122974926806,1.9439732818389468
1.7000000000000002,1.5430827910599332,2.0300809091342447
1.8,1.6101596562248888,2.1297490154540215
1.9000000000000001,1.6699728835427055,2.2142129248294284
2.0,1.728646622351461,2.3015451916486747
2.1,1.7802640021172516,2.380389687691089
2.2,1.834873247161149,2.4562855096942213
2.3000000000000003,1.8863714686025228,2.5219765027596015
2.4000000000000004,1.935127672977393,2.6011103113361087
2.5,1.9808727239637596,2.6671550065194642
2.6,2.0282603551725527,2.735568287778184
2.7,2.0722107585022274,2.799674154594505
2.8000000000000003,2.112302963921223,2.8492600323655712
2.9000000000000004,2.152749189717716,2.9076121299680273
3.0,2.188510003425854,2.966206239462477
3.1,2.228382229830686,3.0271883216717743
3.2,2.270892516650674,3.0820628933975316
3.3000000000000003,2.3101828749209194,3.1306383218575715
3.4000000000000004,2.33842581397424,3.1763376612142338
3.5,2.3726278548199975,3.21410090240072
3.6,2.41344126143188,3.2548189956312927
3.7,2.4485337391231563,3.2902947326275664
3.8000000000000003,2.4803786225136886,3.3236085218087266
3.9000000000000004,2.516634980937792,3.3645209486921193
4.0,2.5467690073108518,3.3962169516806338
4.1000000000000005,2.581909623433059,3.429076223480541
4.2,2.6139937967815126,3.456538881711282
4.3,2.6451708807166328,3.491281396899737
4.4,2.6729885814296925,3.50871765824334
4.5,2.7037915905295367,3.511706379294442
4.6000000000000005,2.730877155750994,3.542513055233771
4.7,2.752913099559393,3.5697820677679575
4.800000000000001,2.7792940016698227,3.6004646174325985
4.9,2.803797908644984,3.6235773551486576
5.0,2.8340519384937224,3.6429427260641707
5.1000000000000005,2.863147535637504,3.6616751126742213
5.2,2.8869660581359833,3.675327404989534
5.300000000000001,2.911992649548526,3.7032398156083786
5.4,2.936404648358068,3.7271440629698698
5.5,2.9597756248327234,3.7361010330189703
5.6000000000000005,2.9799603894637285,3.751182909888606
5.7,3.0035334186058305,3.7617075535883475
5.800000000000001,3.0200417505654866,3.7625563030147475
5.9,3.0359318005863,3.7720163833299365
6.0,3.0591172434536418,3.777494202723068
6.1000000000000005,3.082373389793674,3.7942955351000918
6.2,3.1043073846848346,3.804660058203426
6.300000000000001,3.124855502586023,3.818866845182031
6.4,3.1407478795104153,3.8302844670902676
6.5,3.158271540794169,3.8390439504281377
6.6000000000000005,3.1766242275569017,3.8418326177863062
6.7,3.194663801571753,3.846368601066026
6.800000000000001,3.209777526865001,3.849932703171827
6.9,3.226713727382588,3.8549233632474285
7.0,3.2431651029615494,3.8544336061457356
7.1000000000000005,3.2582532430689484,3.862517485925228
7.2,3.2703303606279026,3.863555397567767
7.300000000000001,3.284765037235106,3.873517889816536
7.4,3.2997603744184976,3.879419643408819
7.5,3.3120234293611306,3.8769036230828373
7.6000000000000005,3.3237520153033127,3.8832669901539734
7.7,3.3348024496728272,3.8814181774157093
7.800000000000001,3.3503069471710862,3.892032598850312
7.9,3.3608424587544197,3.9004956788547274
8.0,3.371123810199737,3.9069568951865987
8.1,3.3799659195982854,3.913896569875126
8.200000000000001,3.382946080860456,3.921039628888916
8.3,3.394948131327622,3.9318075555386467
8.4,3.4092707233625066,3.938671726657228
8.5,3.421629833856173,3.940988249259055
8.6,3.4307890236183907,3.9468582760197433
8.700000000000001,3.434201239949428,3.956209559644523
8.8,3.4401012700626015,3.9580197588809067
8.9,3.4523536048592387,3.960326945805942
9.0,3.4621481315962934,3.9602357087129407
9.1,3.4722617698542155,3.962178263373178
9.200000000000001,3.4794077824841194,3.9665500580934863
9.3,3.4831184560606214,3.975940810646709
9.4,3.4849452307313324,3.983128823493592
9.5,3.4898813192073628,3.991920743028716
9.600000000000001,3.498396200395851,4.0015249216772375
9.700000000000001,3.508241741017005,4.005333758451311
9.8,3.5187384021294106,4.008224585715845
9.9,3.5308703385264737,4.015783224941067
10.0,3.536087430145449,4.027454510232713
10.100000000000001,3.5415396703701845,4.030720325080941
10.200000000000001,3.545113405919281,4.032404733211769
10.3,3.5536286589833237,4.031726482435946
10.4,3.5577626514997505,4.031592398787811
10.5,3.5595436002968084,4.040153409298275
10.600000000000001,3.561039066134741,4.044829973149212
10.700000000000001,3.5596886362664786,4.052197708107227
10.8,3.56707398453231,4.06106368856037
10.9,3.5762507236141117,4.065719674877754
11.0,3.582464637458472,4.073885301052912
11.100000000000001,3.5906113583567287,4.077546150445541
11.200000000000001,3.5973461097411783,4.084080115184885
11.3,3.5982662882892424,4.077548497991488
11.4,3.6019180292963155,4.074564860758925
11.5,3.595839561380247,4.082026356494165
11.600000000000001,3.5967192009898734,4.088926577665263
11.700000000000001,3.6014624444925416,4.085000888200409
11.8,3.6076829543672946,4.080518671057438
11.9,3.609919455231569,4.086207957090058
12.0,3.6162803429899157,4.098121350404695
12.100000000000001,3.6175511962765428,4.109061851957493
12.200000000000001,3.6192548042202373,4.111138199227046
12.3,3.620705969644854,4.10446499072977
12.4,3.620726908162603,4.1092052026182575
12.5,3.6177566551913243,4.106797653062582
12.600000000000001,3.6216915581336377,4.11082175518274
12.700000000000001,3.6271160390767334,4.118335068363926
12.8,3.6325049554647717,4.11963551334529
12.9,3.634795824155795,4.12824318451672
13.0,3.637029175014658,4.1331879391440784
13.100000000000001,3.6415641383999544,4.131208405242192
13.200000000000001,3.6437780072124863,4.124603778570609
13.3,3.647249469174248,4.136160931318952
13.4,3.6451279740197973,4.138139991487164
13.5,3.6479672865519324,4.136410293426659
13.600000000000001,3.649739598835689,4.132326097165421
13.700000000000001,3.653544940287496,4.13091761661637
13.8,3.651506437114296,4.131771269625612
13.9,3.653248488518635,4.129643626070232
14.0,3.6576142716172613,4.13460095782718
14.100000000000001,3.657610385960082,4.137155890802178
14.200000000000001,3.658373534908067,4.153240741849284
14.3,3.657063892356639,4.1599602506530164
14.4,3.657613329047804,4.165924516812269
14.5,3.65743134620521,4.17862617857396
14.600000000000001,3.6551273902883334,4.177125116544891
14.700000000000001,3.656633750840504,4.180560559304312
14.8,3.6541012049705484,4.181841884241085
14.9,3.6581767431281857,4.1868944849275795
15.0,3.6575419141170924,4.195420130806622
15.100000000000001,3.6591157197684154,4.185706554965472
15.200000000000001,3.661875099255366,4.189432997945639
15.3,3.6658755724426233,4.1952695488778
15.4,3.664330230450048,4.1940362236025805
15.5,3.6699931200559104,4.198197319007857
15.600000000000001,3.6744511784170655,4.193443700516044
15.700000000000001,3.677766742232535,4.196583076937117
15.8,3.6769570163272536,4.213323695083211
15.9,3.678457740008065,4.213804001063039
16.0,3.6785278518028592,4.225150563985784
16.1,3.6792659610691714,4.228686833607829
16.2,3.6773239703791702,4.223935696050554
16.3,3.6750114258110687,4.240160650509661
16.400000000000002,3.6754970721461815,4.2372316489768345
16.5,3.6731508025050945,4.232378881493389
16.6,3.6758089699006278,4.245715783394451
16.7,3.6778732063355744,4.244684579917163
16.8,3.6785948615109145,4.2534771094114525
16.900000000000002,3.6797283184697793,4.259730393453562
17.0,3.682586385187898,4.2713793560263715
17.1,3.677141333993558,4.267139289160792
17.2,3.6832658478193854,4.273008685057223
17.3,3.680939809606421,4.270711701992112
17.400000000000002,3.6765039365108647,4.277590960774234
17.5,3.6796547283748793,4.283469367947059
17.6,3.6798313404294998,4.290293477949039
17.7,3.6838882919801894,4.297422753919114
17.8,3.684876170783578,4.285610821787234
17.900000000000002,3.686611506480585,4.2901505594944185
18.0,3.6847875387203457,4.297034971684783
18.1,3.684425433268902,4.307782233247949
18.2,3.6847109931157234,4.307717091913731
18.3,3.6812387238218007,4.309037290667864
18.400000000000002,3.6781975744183018,4.320840722279469
18.5,3.677976384593144,4.333691522808978
18.6,3.6828770367294794,4.333637842189341
18.7,3.6781150151680317,4.334356334839533
18.8,3.682780340617662,4.33671299793516
18.900000000000002,3.6819794905061087,4.3511920548464635
19.0,3.6823922840427503,4.351049758472421
19.1,3.685000649598934,4.332874666539326
19.200000000000003,3.6843485655869004,4.3343773190737895
19.3,3.6850320640173795,4.33829133426193
19.400000000000002,3.684810635878391,4.345071122110606
19.5,3.6858651314654725,4.346684669646144
19.6,3.6869967533199715,4.351138398655732
19.700000000000003,3.6864950193315424,4.356833118072158
19.8,3.681087753181399,4.363042465868983
19.900000000000002,3.6818287255338857,4.371464184526586
20.0,3.6854946799970545,4.373925577203275
20.1,3.6811932012181927,4.38141832385782
20.200000000000003,3.6837645930020386,4.388780908235149
20.3,3.6780824116446014,4.389069706917311
20.400000000000002,3.6761062434809513,4.400784844096879
20.5,3.682326466091185,4.408566166183161
20.6,3.6864549131252846,4.412560139024231
20.700000000000003,3.683707477460996,4.412018422855963
20.8,3.6825425748839296,4.402824827123937
20.900000000000002,3.6826451601172256,4.40014560674959
21.0,3.6856448368289865,4.385053877297402
21.1,3.6854847204296606,4.383336785835743
21.200000000000003,3.6881912287344942,4.390075397746336
21.3,3.692454102365593,4.396473968206984
21.400000000000002,3.6949078914059483,4.400177047603374
21.5,3.6945456156501213,4.400522860948481
21.6,3.69356120047498,4.392460188839846
21.700000000000003,3.6940375024705037,4.401534194126382
21.8,3.692497552237563,4.405387470991594
21.900000000000002,3.693892945960967,4.401038462805089
22.0,3.6924296560146157,4.384366802816117
22.1,3.695238901946996,4.371451966047927
22.200000000000003,3.6966544898450455,4.381051230735633
22.3,3.6891885123803934,4.383814436628144
22.400000000000002,3.6920496021110822,4.387797647282418
22.5,3.696305286599946,4.388566773561873
22.6,3.6971184153339607,4.394455384165756
22.700000000000003,3.697386048184612,4.394139847044982
22.8,3.6966863543386244,4.390438528040526
22.900000000000002,3.696466418050083,4.386327729461139
23.0,3.697411821869235,4.3855851169305815
23.1,3.698317878277561,4.375122577904495
23.200000000000003,3.696674411686277,4.368928664373043
23.3,3.696983604960138,4.365665834041045
23.400000000000002,3.6962091551449734,4.3610310203813185
23.5,3.6976336553654594,4.353766091578115
23.6,3.699178556390133,4.33611289012067
23.700000000000003,3.7005849427091175,4.318508201169884
23.8,3.698272467105321,4.313747900965959
23.900000000000002,3.7005746680726643,4.311424192320872
24.0,3.6979131201784967,4.318814134239032
24.1,3.6971280741067347,4.336171994086698
24.200000000000003,3.700607805910666,4.3513740557385425
24.3,3.700380584175127,4.3576801284383455
24.400000000000002,3.702052156054255,4.354171716808204
24.5,3.6995109757666587,4.352134345181025
24.6,3.69899542398857,4.3492365392172765
24.700000000000003,3.694793376098373,4.3450063578754285
24.8,3.689080460790016,4.34697044216215
24.900000000000002,3.6925478397584213,4.3464781001286115
25.0,3.6970053540667895,4.342232194233793
25.1,3.7023227253703044,4.333598729014032
25.200000000000003,3.704799118108872,4.327523076870582
25.3,3.7044456076052614,4.314447882277154
25.400000000000002,3.7049687585642417,4.307678178222239
25.5,3.708200171806264,4.302318922259378
25.6,3.708626100339454,4.302212741036022
25.700000000000003,3.7104083745201213,4.291264487474778
25.8,3.708772784873282,4.288833041179919
25.900000000000002,3.706631465109489,4.297971728510418
26.0,3.7043950760623416,4.302388708717045
26.1,3.7085101925960857,4.304416822758063
26.200000000000003,3.7125080421850423,4.3018715334104956
26.3,3.711874197595857,4.295409139455603
26.400000000000002,3.710459577994286,4.30161278269861
26.5,3.7125921688662076,4.307880817662869
26.6,3.7113633412615044,4.307710552198145
26.700000000000003,3.714680857966616,4.312114535189774
26.8,3.71464713205271,4.306349305387325
26.900000000000002,3.714489541796502,4.31106573930688
27.0,3.715523602291557,4.314917269842155
27.1,3.714444723152946,4.317028177843806
27.200000000000003,3.712929269725882,4.316114790431556
27.3,3.7154655359819695,4.322403831203374
27.400000000000002,3.7164379815379003,4.328588119383475
27.5,3.716935625132609,4.3358032808163
27.6,3.7179817900949486,4.348374918265934
27.700000000000003,3.7191473374125934,4.358341731637165
27.8,3.719215501892288,4.371888336478487
27.900000000000002,3.7186639788556004,4.3852660373686785
28.0,3.719450451549982,4.389578126172712
28.1,3.7187735322016024,4.392726664422053
28.200000000000003,3.721935639151977,4.3975714995645525
28.3,3.722506090279134,4.398540135853359
28.400000000000002,3.7202008478361592,4.407860779837647
28.5,3.7209678095118477,4.407858110148056
28.6,3.725180550281556,4.4016363304321615
28.700000000000003,3.724035957892914,4.4017642356100435
28.8,3.720968926847841,4.392471912994914
28.900000000000002,3.7222373796389605,4.392602000074358
29.0,3.7229007581480373,4.388860404487989
29.1,3.719115909577076,4.386529429443972
29.200000000000003,3.7136233928971234,4.3827453547335775
29.3,3.70828953199431,4.383172011473483
29.400000000000002,3.7084568881916082,4.371270398011931
29.5,3.70954854855439,4.375658992030313
29.6,3.708213839610831,4.373353367928003
29.700000000000003,3.7034397110159016,4.364994652416013
29.8,3.6982756167970505,4.352146864183954
29.900000000000002,3.6971213503123512,4.344944873263282
30.0,3.696591340847375,4.341304734476471
30.1,3.7001305530268085,4.335016520073338
30.200000000000003,3.6952241838851965,4.332743818349772
30.3,3.6956972718764103,4.3335036384054755
30.400000000000002,3.693289896856861,4.31874710190698
30.5,3.6932993501457347,4.316795442795252
30.6,3.6950889069898967,4.321235180730775
30.700000000000003,3.6999829593009506,4.317618712647645
30.8,3.696013830145221,4.320033094959192
30.900000000000002,3.694824184372869,4.320217441228586
31.0,3.6914278315892846,4.310383764898585
31.1,3.687714148811008,4.30589947667599
31.200000000000003,3.68959779522005,4.29679573056152
31.3,3.6897040128336225,4.2929304674703
31.400000000000002,3.6920223814751463,4.291254817422158
31.5,3.6887240531743077,4.28324390164456
31.6,3.6895074480714745,4.2739811709892885
31.700000000000003,3.687564620669664,4.273367616829796
31.8,3.689702309477028,4.273429181470432
31.900000000000002,3.6896410061810156,4.270151745677942
32.0,3.6825047149883803,4.271617477504179
32.1,3.6710373392992057,4.265777986952134
32.2,3.6723028587819,4.262640378754497
32.300000000000004,3.6723524024785603,4.259543264370656
32.4,3.6694957805347026,4.257441053663957
32.5,3.669938276753578,4.258288240846408
32.6,3.675639172589157,4.252084950777245
32.7,3.6751482869489878,4.25000162442095
32.800000000000004,3.6769168652209774,4.2501040997626385
32.9,3.674637724231114,4.243048443714678
33.0,3.6820080580414616,4.241212571554138
33.1,3.684261620906591,4.243728910841496
33.2,3.681925004038834,4.243189780626276
33.300000000000004,3.6826532819080144,4.23278442391045
33.4,3.673618530011487,4.230947057652846
33.5,3.6673569259421224,4.236672726152252
33.6,3.6655155270252355,4.222607470924758
33.7,3.66911595850279,4.229058466385234
33.800000000000004,3.675541826984143,4.233521622274915
33.9,3.6756763619886175,4.235939886339299
34.0,3.674222944302957,4.238733500784226
34.1,3.6670624063602073,4.245252174388701
34.2,3.660874202479768,4.243950686326587
34.300000000000004,3.6492632101539004,4.237422642221556
34.4,3.637337051261225,4.236770317813195
34.5,3.6377394442572197,4.234558181913859
34.6,3.635098473936303,4.2336105060547675
34.7,3.6386371078175883,4.2330188802925255
34.800000000000004,3.6400033531332867,4.232868015642709
34.9,3.6408952246911968,4.2381019611486614
35.0,3.639368320896979,4.229651059004921
35.1,3.636383606909854,4.23086225680536
35.2,3.630325223351949,4.227851320434385
35.300000000000004,3.6282833531191794,4.229934364160646
35.4,3.627504175572602,4.236763922234882
35.5,3.6290597460113814,4.230888780213141
35.6,3.6241953147345725,4.232262092993448
35.7,3.620484571791205,4.234557907831109
35.800000000000004,3.621332249627227,4.239701025264252
35.9,3.621243613109172,4.240316782029826
36.0,3.6222706872837183,4.243852015963372
36.1,3.630222493842747,4.240838320120508
36.2,3.628494986281684,4.234846968757288
36.300000000000004,3.620198182146727,4.231867486793757
36.4,3.6186280233684727,4.233697000471366
36.5,3.6123197004082543,4.222721534611167
36.6,3.611624251588492,4.228488575248394
36.7,3.62089715069134,4.231402745818297
36.800000000000004,3.6217439024325633,4.2419773558554414
36.9,3.6184638449965174,4.245879282528128
37.0,3.619937561294812,4.248271559056665
37.1,3.6194762061592924,4.264015012962518
37.2,3.6297002592771066,4.2700254803367566
37.300000000000004,3.629973194295389,4.263751992593807
37.4,3.624085636978671,4.261707458279037
37.5,3.6276681814721274,4.260365236978846
37.6,3.6293695353121276,4.265387986748801
37.7,3.6333555149336036,4.262112949468673
37.800000000000004,3.6345165058726083,4.26329337668916
37.9,3.6369317975540367,4.2643397052876955
38.0,3.6388968759807265,4.270783884714518
38.1,3.6386193340549413,4.272615071078767
38.2,3.6417832329503765,4.277117750961573
38.300000000000004,3.645291189075255,4.274157455630305
38.400000000000006,3.6466152828229808,4.279663782306569
38.5,3.6463835184557767,4.284440845989402
38.6,3.6431861962426284,4.285892099280406
38.7,3.63790462922049,4.285180222872787
38.800000000000004,3.633915873517542,4.2878197705153935
38.900000000000006,3.6297508306181965,4.285435126109507
39.0,3.634289404374155,4.276426510864756
39.1,3.63534240865787,4.258325735003759
39.2,3.6364841219589863,4.255034130002391
39.300000000000004,3.645236771421209,4.25980084987222
39.400000000000006,3.649996512441214,4.255230816555873
39.5,3.652561091917124,4.262019849878307
39.6,3.6521287562714093,4.278827802741097
39.7,3.651848958226752,4.284099116583696
39.800000000000004,3.653007937606292,4.29624846579107
39.900000000000006,3.658035283842714,4.29505252148539
40.0,3.662978284839296,4.301660997725386
40.1,3.6679166268106185,4.2970878779799735
40.2,3.665417997713624,4.289717613867519
40.300000000000004,3.664577985091056,4.2899156762696
40.400000000000006,3.6608339971807387,4.296864697332115
40.5,3.6626404545091513,4.301946762343727
40.6,3.6645836614384155,4.308964819625948
40.7,3.6689595671579025,4.318469712838884
40.800000000000004,3.6635914479245786,4.327087359730377
40.900000000000006,3.6658857306428105,4.3365410882254345
41.0,3.6684741942893226,4.345296073678491
41.1,3.667336503777568,4.342948611564447
41.2,3.6727513020289737,4.344663892702155
41.300000000000004,3.6718751716747886,4.349021330896964
41.400000000000006,3.665679012976028,4.345113555862597
41.5,3.665581418511866,4.345443163437256
41.6,3.6650473785144295,4.3544877028771705
41.7,3.666089215717113,4.368910839197421
41.800000000000004,3.662532086936436,4.369759167431129
41.900000000000006,3.6612638792908414,4.376865892085929
42.0,3.658662804642901,4.39200519370116
42.1,3.6653747030874686,4.392896679944699
42.2,3.66850030106213,4.399849894443769
42.300000000000004,3.6751883218534687,4.405191277257446
42.400000000000006,3.6801881606741222,4.400603388682234
42.5,3.6800144640489596,4.395460592967728
42.6,3.685902417785107,4.399509523590863
42.7,3.6888057469085265,4.401524721510683
42.800000000000004,3.687356477701668,4.407663755060483
42.900000000000006,3.695148916150066,4.407123342161626
43.0,3.6985445865298954,4.409065750763039
43.1,3.7026064565841468,4.407718939764089
43.2,3.7039166903897027,4.408558706202553
43.300000000000004,3.69898276125399,4.418463339906892
43.400000000000006,3.6971798792943598,4.427982663494024
43.5,3.6937710906435153,4.429198125635884
43.6,3.699096681695065,4.433228015335589
43.7,3.696895530179506,4.434767960482038
43.800000000000004,3.697116390906734,4.441892357321405
43.900000000000006,3.7026629916715748,4.446742475235937
44.0,3.706042501019877,4.444833114421341
44.1,3.711104700750869,4.437244159499129
44.2,3.702736391360381,4.4340022448256455
44.300000000000004,3.7009566884295197,4.438173918453702
44.400000000000006,3.698772252798294,4.433746577967855
44.5,3.696541626800642,4.429426172339906
44.6,3.695149466575276,4.418974647440838
44.7,3.696356067179525,4.429395527404954
44.800000000000004,3.7000889859794324,4.428529541048704
44.900000000000006,3.700433324363573,4.441122509023473
45.0,3.703082285163272,4.446889875672789
45.1,3.6947767444391832,4.444969359636152
45.2,3.6990630764245185,4.443079203210725
45.300000000000004,3.705547044661061,4.444621052002659
45.400000000000006,3.713651746347871,4.436795203919702
45.5,3.7193659303039253,4.446534779138052
45.6,3.718196681542126,4.4477821103995865
45.7,3.719647495045791,4.449216125405527
45.800000000000004,3.7202231611399075,4.4367779690552105
45.900000000000006,3.7198659719362492,4.438210110284367
46.0,3.7231301605963893,4.433424188704878
46.1,3.7248885368703486,4.449692612225224
46.2,3.7280056895802307,4.4414246096624055
46.300000000000004,3.727349858778526,4.457722770315001
46.400000000000006,3.727375162972277,4.459780823594466
46.5,3.7234141710568425,4.459825210730565
46.6,3.7208860003330955,4.468873799652212
46.7,3.717255045678072,4.478201079744597
46.800000000000004,3.715239942241696,4.487813081802918
46.900000000000006,3.7123691945998516,4.4888457820976635
47.0,3.71184521564545,4.483017616615882
47.1,3.717255309533289,4.48055014801596
47.2,3.72193673616238,4.475622259742426
47.300000000000004,3.7216631358126917,4.47384667284933
47.400000000000006,3.7218505569309723,4.474212293690081
47.5,3.7194585895282213,4.475349639508559
47.6,3.723423515758149,4.477289224137317
47.7,3.724546756938385,4.480240938574107
47.800000000000004,3.7255244951202915,4.476956901211157
47.900000000000006,3.7218637872695997,4.476777700465587
48.0,3.7248393141307043,4.485135596972001
48.1,3.7278458446154317,4.475195211291818
48.2,3.728538516641167,4.464925649237806
48.300000000000004,3.7250082853958757,4.448356624093968
48.400000000000006,3.7194528895489953,4.447280122123261
48.5,3.7195423869750983,4.433661126677553
48.6,3.7191325807652706,4.431695917096863
48.7,3.7159329241051977,4.424291732735508
48.800000000000004,3.711722312427348,4.424173843449862
48.900000000000006,3.7100107055849905,4.423354427896666
49.0,3.7117444344527404,4.42098043035647
49.1,3.7098260555184086,4.4242710553567095
49.2,3.7089083453736538,4.417782434756301
49.300000000000004,3.704020535420025,4.41488627320586
49.400000000000006,3.705771183149518,4.413416226114995
49.5,3.7065321136792377,4.417360429114541
49.6,3.6996815744136073,4.405210184283555
49.7,3.693162766014913,4.410592795375056
49.800000000000004,3.7004944816722927,4.409845863949814
49.900000000000006,3.706535978680006,4.408104296678139
50.0,3.7085979909795226,4.401407081039055
50.1,3.7128423281499163,4.3920322602182535
50.2,3.7107501383555785,4.384172967853723
50.300000000000004,3.7087824300576813,4.375566643084235
50.400000000000006,3.706165124490535,4.378244329836499
50.5,3.7009101640405775,4.379917040722777
50.6,3.6992211013364753,4.383293034526033
50.7,3.696854995367424,4.386571328613622
50.800000000000004,3.693510808833117,4.388654872302481
50.900000000000006,3.691255270114847,4.381920937190451
51.0,3.691483620765709,4.3883951082724755
51.1,3.6971135809667186,4.396049808852566
51.2,3.699103660861405,4.3998901370775565
51.300000000000004,3.702877341332915,4.3972958628508145
51.400000000000006,3.6988421287236575,4.39507905832972
51.5,3.691820503294021,4.3973788518643495
51.6,3.693218966826576,4.393684726257425
51.7,3.696456919379651,4.393411771076301
51.800000000000004,3.702439996083659,4.383557860023525
51.900000000000006,3.7048624105016974,4.384027179835553
52.0,3.706983309738834,4.376686118455986
52.1,3.710152641120453,4.37427555428056
52.2,3.70901349751702,4.369973535750552
52.300000000000004,3.7084809381206765,4.373212947582373
52.400000000000006,3.699207774097555,4.372247180915744
52.5,3.6958089859180276,4.382152460641751
52.6,3.6871810760019743,4.383035836855534
52.7,3.6836904565495776,4.387424520951019
52.800000000000004,3.6877970173843364,4.387111469678224
52.900000000000006,3.6845667922055827,4.386424583202319
53.0,3.686225568094999,4.387504904602071
53.1,3.692582484760337,4.377447771888307
53.2,3.692784476091157,4.374721374424052
53.300000000000004,3.689427235477547,4.379404571610159
53.400000000000006,3.6890323395925604,4.3855424183411325
53.5,3.6925471482962178,4.387685532850836
53.6,3.690986508113791,4.3891515828536845
53.7,3.695856035171472,4.393036626022777
53.800000000000004,3.698179348147511,4.393615236068611
53.900000000000006,3.6979474835571513,4.391191770187569
54.0,3.6911688920592365,4.379306171594316
54.1,3.689214887906398,4.372764157897096
54.2,3.6872945645115283,4.371835291055368
54.300000000000004,3.688508131654992,4.3723788898387745
54.400000000000006,3.686482712669365,4.374112777668653
54.5,3.680414427463771,4.365359281844282
54.6,3.676283725638825,4.369373759555797
54.7,3.6748710062472423,4.376746096474777
54.800000000000004,3.6806210583492245,4.372177123753479
54.900000000000006,3.6791538597521836,4.365292061112435
55.0,3.6782137395545544,4.37028718281213
55.1,3.6815953956498904,4.371955823457931
55.2,3.6823941689157285,4.365181949362945
55.300000000000004,3.6906852973832756,4.3626946992531055
55.400000000000006,3.687283930327718,4.359461929724425
55.5,3.6828199824098076,4.363016871898656
55.6,3.6749504171331666,4.364091088636032
55.7,3.665432613945995,4.359640003935471
55.800000000000004,3.6637162511118677,4.357922748729781
55.900000000000006,3.655044478645429,4.357727100061516
56.0,3.6577448527802194,4.353569960058809
56.1,3.6651565444109466,4.353628497300767
56.2,3.661126108925357,4.353180154849661
56.300000000000004,3.6683781011149588,4.350747555795183
56.400000000000006,3.669187676574096,4.34415767493556
56.5,3.665021314221281,4.343389823897168
56.6,3.657222739525086,4.336133081847011
56.7,3.6635601577041954,4.324824722114088
56.800000000000004,3.669347152585303,4.3073085157859445
56.900000000000006,3.6740163522677,4.306747594790267
57.0,3.671894696995363,4.308567550801645
57.1,3.6751029752343722,4.304981261356367
57.2,3.6785708817227403,4.304318487517555
57.300000000000004,3.677792128510921,4.303574333400153
57.400000000000006,3.6683236745204253,4.298653173637576
57.5,3.657056500448438,4.299008932224247
57.6,3.658700761129002,4.292480409160785
57.7,3.659096802764148,4.295250690417341
57.800000000000004,3.6514491986636415,4.295890117880853
57.900000000000006,3.6501479098348977,4.307336922253457
58.0,3.6565319164280794,4.3096990715933226
58.1,3.6577747837711403,4.30822993184119
58.2,3.658807890150169,4.304975078396332
58.300000000000004,3.659856750952866,4.313798821007478
58.400000000000006,3.6515760780785906,4.3143396153931555
58.5,3.6547289393072036,4.308642157357184
58.6,3.654808762554523,4.2965876198151305
58.7,3.6539100897489885,4.2965150867363
58.800000000000004,3.6529193964145534,4.29168497479609
58.900000000000006,3.649876015495183,4.286259948675203
59.0,3.650776902844973,4.288619472996104
59.1,3.645437595286016,4.298783461545867
59.2,3.63984736872283,4.3019410389232595
59.300000000000004,3.641520931859074,4.306230086054946
59.400000000000006,3.6405704083613215,4.304972215495263
59.5,3.6262180957496697,4.303635308529622
59.6,3.6246187787948,4.300629116570266
59.7,3.63060230971149,4.297230976542997
59.800000000000004,3.6428688650437135,4.297026305269633
59.900000000000006,3.645996174518304,4.296238593588873
60.0,3.6434025482914105,4.304603309214887
60.1,3.6318192442800794,4.303943671427103
60.2,3.6253681576659718,4.312048389296437
60.300000000000004,3.622829858735648,4.306645131866124
60.400000000000006,3.6267458811418525,4.295801766373902
60.5,3.626886259512977,4.296809837239336
60.6,3.6284213624927575,4.291839420529237
60.7,3.635694222715747,4.279670263404473
60.800000000000004,3.6420260383940364,4.270365368472648
60.900000000000006,3.636194746643194,4.278894072083659
61.0,3.6295574568536177,4.277099554165328
61.1,3.6314630201666773,4.274213901389857
61.2,3.6278483536224626,4.2713374010503715
61.300000000000004,3.623109238536516,4.279669946034361
61.400000000000006,3.6254497019584524,4.290038578472603
61.5,3.624532598328889,4.305264706299722
61.6,3.614144757886505,4.310638465078816
61.7,3.61664110324797,4.320016720087148
61.800000000000004,3.616916377920001,4.327722658391838
61.900000000000006,3.6240513494136946,4.336653731816819
62.0,3.6250779078036,4.340105271365727
62.1,3.6190145330298744,4.341680531438161
62.2,3.6190445134867746,4.33577762352192
62.300000000000004,3.617009314777549,4.337089719845956
62.400000000000006,3.614617276535243,4.333380892435953
62.5,3.623934724065155,4.333455356742259
62.6,3.6238009499119594,4.336068110984969
62.7,3.622845158684156,4.342065624361307
62.800000000000004,3.628493193409138,4.341951148334766
62.900000000000006,3.6256337150574294,4.347490913119613
63.0,3.6245988360224186,4.343752235639844
63.1,3.6199250007048183,4.3404697412420035
63.2,3.6199641681620447,4.345942092368192
63.300000000000004,3.619256136522924,4.343886460388943
63.400000000000006,3.6235312749616893,4.346812063845772
63.5,3.6222557662954173,4.354203669644373
63.6,3.6194699093671905,4.355766807072689
63.7,3.6244829544484847,4.351798384478662
63.800000000000004,3.6230667802523993,4.362264688030211
63.900000000000006,3.6226397229738114,4.365646744043811
64.0,3.6265793887199127,4.363012459902675
64.10000000000001,3.6310182436601575,4.356258975919454
64.2,3.632723073077933,4.348997349405109
64.3,3.6349206550734836,4.341470116938897
64.4,3.639011832905331,4.333453048070421
64.5,3.640649266778895,4.330335176984626
64.60000000000001,3.643765640938462,4.327380161148514
64.7,3.643902374019203,4.328221388586267
64.8,3.643089228814058,4.322541268324017
64.9,3.643553247023111,4.326369609338502
65.0,3.6389336162206756,4.33756482881399
65.10000000000001,3.6378094574265942,4.342150356218301
65.2,3.6463878194789148,4.343823629620185
65.3,3.6452479478074,4.346332926265284
65.4,3.6423265568496217,4.356626325972917
65.5,3.643350379018438,4.362713823395818
65.60000000000001,3.636874242921566,4.365057697482736
65.7,3.6356020341661393,4.371207151948396
65.8,3.6376754810929186,4.376153618100563
65.9,3.642539207244671,4.3777180107907165
66.0,3.6436541424354285,4.38670070204227
66.10000000000001,3.645843292717934,4.389145589969236
66.2,3.6453718849734313,4.392609628101517
66.3,3.648100253511733,4.399331019188202
66.4,3.646834493309385,4.398320753876475
66.5,3.649198117721721,4.395412732428347
66.60000000000001,3.644307393612364,4.40519879431225
66.7,3.648733663776419,4.400079319597785
66.8,3.6506022775584808,4.405867436203859
66.9,3.649168720786761,4.410773471235938
67.0,3.6512146064064694,4.4208462124805665
67.10000000000001,3.651558832766655,4.426925855069507
67.2,3.6512834743904987,4.414398522255072
67.3,3.6545208217078327,4.42594371956472
67.4,3.6570764282752877,4.421516770010592
67.5,3.659893449584405,4.425807241066386
67.60000000000001,3.6550779256325683,4.427533226402243
67.7,3.6507409500064383,4.430558305701157
67.8,3.646923771188726,4.437342790033899
67.9,3.647626234250049,4.437888138481498
68.0,3.641224218908078,4.438413802441428
68.10000000000001,3.6441244180902217,4.442579740393733
68.2,3.6483138904585117,4.444594922981199
68.3,3.652749470203928,4.439131036618504
68.4,3.660888489569179,4.432625878201011
68.5,3.668831737709857,4.43598448712822
68.60000000000001,3.664300619254864,4.415669216439905
68.7,3.666022215343656,4.414884109344431
68.8,3.667577778588519,4.415926745128744
68.9,3.665761098432966,4.414056054378243
69.0,3.6651729710423306,4.416951545777642
69.10000000000001,3.6702236348913484,4.414257368740217
69.2,3.6689823883041055,4.41528083141212
69.3,3.668934398023677,4.422361375846214
69.4,3.671704555347782,4.415945288491969
69.5,3.661183282002506,4.407760551205057
69.60000000000001,3.6625961405278518,4.408071776263035
69.7,3.6645664956057256,4.411391376889103
69.8,3.6659150252526116,4.414315243203304
69.9,3.661421409382506,4.42298388486114
70.0,3.6665473072019252,4.423806152117148
70.10000000000001,3.6756609423248308,4.418484775603477
70.2,3.6836260442326734,4.418952450176598
70.3,3.6842807914574776,4.419264897060279
70.4,3.688850200732519,4.42370163207118
70.5,3.691584333844395,4.431012646276758
70.60000000000001,3.6943025812889143,4.426446759343883
70.7,3.6903422266323243,4.423071492181784
70.8,3.6914417865977227,4.410250772854554
70.9,3.691233614117158,4.4214909905668245
71.0,3.6988400690668413,4.424761862494833
71.10000000000001,3.7030994287587906,4.420286193850992
71.2,3.6958930969450345,4.429175519849257
71.3,3.6963346295797384,4.424337895791805
71.4,3.697971669568739,4.428542851576597
71.5,3.6956758959065095,4.423311336475909
71.60000000000001,3.6978369232874586,4.42983568259768
71.7,3.6957734970119818,4.4253609350127805
71.8,3.6966719198218527,4.417562938777791
71.9,3.697204974982421,4.424028886243364
72.0,3.7006499881596486,4.423741970729558
72.10000000000001,3.7046316441624296,4.421278473160753
72.2,3.7070505206971958,4.4182350244309925
72.3,3.7061927500420553,4.427778240043654
72.4,3.7071121333968566,4.425181207495199
72.5,3.7110365859993055,4.419198366735268
72.60000000000001,3.7170205887821712,4.421512756344441
72.7,3.7170744062612444,4.429846602080583
72.8,3.7178299550939466,4.432122337210529
72.9,3.720820209659844,4.421450095204516
73.0,3.7176435735698874,4.41565171584276
73.10000000000001,3.714079896937486,4.397217544885854
73.2,3.709620644673936,4.400980095023633
73.3,3.705355733548503,4.396955931111173
73.4,3.7150174622868875,4.393402691681625
73.5,3.716051359488923,4.391655246276915
73.60000000000001,3.716494820012184,4.391450151627068
73.7,3.719687014577903,4.388570182183017
73.8,3.7175867264079048,4.398636868775081
73.9,3.7191664685984964,4.40717176417474
74.0,3.7234644608915968,4.419467312518311
74.10000000000001,3.7206812124984747,4.434715907454355
74.2,3.714817783240463,4.424299878673191
74.3,3.7158151274750906,4.429742715545429
74.4,3.7109471560132548,4.424927891613584
74.5,3.709742412343839,4.42143265521722
74.60000000000001,3.71366647862696,4.414223435136521
74.7,3.714381299489156,4.410028788936188
74.8,3.712521152783066,4.404279845625319
74.9,3.7126604709889848,4.405680022846838
75.0,3.709809109273307,4.417785300226544
75.10000000000001,3.708429411389682,4.426892880487835
75.2,3.710638935029799,4.422593654197228
75.3,3.7091101786141034,4.413128256452605
75.4,3.713056040066009,4.417004130959239
75.5,3.710376734701476,4.415288527869377
75.60000000000001,3.709944117971747,4.424295498373184
75.7,3.7044258582603806,4.421189446334136
75.8,3.7009170974627854,4.411963301210053
75.9,3.6968973688669693,4.400126743989972
76.0,3.694556522841887,4.402814160366184
76.10000000000001,3.6980629676655767,4.4022264928096595
76.2,3.689672377130027,4.403347810524789
76.3,3.6870897420422666,4.404775025926657
76.4,3.6910081179596257,4.407652604104041
76.5,3.6933598802350827,4.410895868448893
76.60000000000001,3.7010909621757704,4.413090622171352
76.7,3.7081009861304084,4.41412936557278
76.80000000000001,3.713247252818574,4.4145918332803795
76.9,3.7110759971407883,4.411778458983599
77.0,3.707341945348406,4.415229382337835
77.10000000000001,3.700937060511524,4.410001577004547
77.2,3.6989853084233246,4.400394619809423
77.30000000000001,3.697899533106359,4.3979355798829465
77.4,3.692532533559405,4.389246971878969
77.5,3.6825105281157877,4.388149866279097
77.60000000000001,3.6671166818111187,4.393717481789785
77.7,3.6629186672256817,4.391073592763143
77.80000000000001,3.661037739416266,4.386683158372407
77.9,3.6570843205445005,4.383025229203745
78.0,3.6538329037440276,4.382987027187403
78.10000000000001,3.6540168865393685,4.38898854860859
78.2,3.6599574586190773,4.389538092711461
78.30000000000001,3.6620984304990616,4.39533589021007
78.4,3.664224826845714,4.388946137522286
78.5,3.6547738371947065,4.386989809733153
78.60000000000001,3.6521867397053516,4.3840956339168
78.7,3.6514065978782795,4.389142608068895
78.80000000000001,3.6464973129220666,4.391347832318524
78.9,3.6364719458397583,4.394463616218097
79.0,3.639534979284778,4.389864183387872
79.10000000000001,3.6430681101914426,4.384167013733717
79.2,3.6339553333237076,4.377724024818295
79.30000000000001,3.6264496254969343,4.38437324637661
79.4,3.618653628644816,4.377922022205664
79.5,3.6175777263877644,4.382068927533523
79.60000000000001,3.6210433206723707,4.38097393036136
79.7,3.6036445924733673,4.383485891543471
79.80000000000001,3.6069057326237886,4.3805766991807085
79.9,3.6095187205850534,4.382393579703609
80.0,3.611690724005255,4.371493592054898
80.10000000000001,3.61281871833725,4.366968264179145
80.2,3.6165767769744424,4.3663329526237575
80.30000000000001,3.6115451007856434,4.360920362147637
80.4,3.611216993719562,4.361193450243687
80.5,3.6143560775307364,4.357080796357294
80.60000000000001,3.6099800570577325,4.355117728818484
80.7,3.6104451745267214,4.35858799663957
80.80000000000001,3.611372268450838,4.3548306489837305
80.9,3.6132158558254956,4.350408799847961
81.0,3.6075714838084263,4.34771571408675
81.10000000000001,3.597478893444352,4.345617453784232
81.2,3.5936537476074975,4.343670511391176
81.30000000000001,3.5958006785624694,4.345925838706199
81.4,3.5984840709025985,4.341459006198352
81.5,3.5948261941850888,4.344263695545735
81.60000000000001,3.595693169627502,4.343074932148003
81.7,3.587860394646454,4.347934754155317
81.80000000000001,3.582679426952325,4.345513788158391
81.9,3.58583275977478,4.344918322667834
82.0,3.5822570980255395,4.350413039346496
82.10000000000001,3.5839814120822395,4.343370429740983
82.2,3.5813108348818443,4.340826005519004
82.30000000000001,3.5796448168287385,4.335334937086888
82.4,3.579229867248476,4.334060952141948
82.5,3.5855811022334563,4.334052792189092
82.60000000000001,3.594144928110609,4.337529768592335
82.7,3.5976038077722077,4.338482640266545
82.80000000000001,3.5999611444766986,4.335303867521082
82.9,3.603351451550744,4.331046427909721
83.0,3.5989120755280393,4.340053428994626
83.10000000000001,3.5984969708646664,4.341665433807661
83.2,3.5884231389603056,4.337313304903969
83.30000000000001,3.583014712841908,4.33883704196841
83.4,3.5791657150361504,4.345997646931683
83.5,3.5804993769893287,4.3489277389475784
83.60000000000001,3.5724291676126825,4.34026253998459
83.7,3.5764808121931653,4.338339753591897
83.80000000000001,3.5697867332002926,4.33338071686433
83.9,3.5686867915966034,4.323915254674966
84.0,3.566572663186087,4.318815917001441
84.10000000000001,3.5683354461466252,4.32185363251545
84.2,3.5633200013943322,4.3257004491244135
84.30000000000001,3.568047361182219,4.324832717799229
84.4,3.5616989908141026,4.334757781058169
84.5,3.564482128784826,4.339163758053243
84.60000000000001,3.56501849060447,4.342400090462335
84.7,3.567173954245797,4.350946151633811
84.80000000000001,3.5561201174166452,4.345213942462502
84.9,3.5581188240360153,4.339694444855561
85.0,3.557576078656122,4.326721591986151
85.10000000000001,3.558056943527451,4.324233549143444
85.2,3.5555634953082698,4.311687522089603
85.30000000000001,3.555687206664509,4.3131514489164635
85.4,3.5558713386383842,4.3258335106395585
85.5,3.557032927921966,4.333814669391224
85.60000000000001,3.5571214533184414,4.332580566854895
85.7,3.5623085381533044,4.323740030162501
85.80000000000001,3.569927319048904,4.319788616836691
85.9,3.569278596089886,4.315547533520335
86.0,3.568120662914439,4.3154348509276925
86.10000000000001,3.5667817644528834,4.3143912834431815
86.2,3.5628495514327114,4.315849520043056
86.30000000000001,3.5625612535662583,4.322353165041111
86.4,3.568786624338942,4.329693094413429
86.5,3.5679424187095092,4.340978001618443
86.60000000000001,3.5698251096422706,4.349506740671375
86.7,3.571760527111216,4.348893386522332
86.80000000000001,3.5797733402861227,4.347892587130762
86.9,3.585375898417139,4.350519801996257
87.0,3.5814726505466123,4.347008275876741
87.10000000000001,3.5777175007861217,4.3520147247558745
87.2,3.5769754778739564,4.352356606397278
87.30000000000001,3.576461438788711,4.352283881893277
87.4,3.5720621131855563,4.363477885497011
87.5,3.5743819750890413,4.363855063025995
87.60000000000001,3.573733363879965,4.360675637610892
87.7,3.5735522662839,4.360042373133815
87.80000000000001,3.5827172325297183,4.352486030471024
87.9,3.5885065426522456,4.3570673930407215
88.0,3.5904631924015544,4.37349291989888
88.10000000000001,3.5853651608588475,4.3706728768131775
88.2,3.58343751451607,4.369196160903351
88.30000000000001,3.583507530505651,4.374526953028821
88.4,3.592242413412865,4.363770851116751
88.5,3.5906527855347665,4.357406348113217
88.60000000000001,3.5925563379684955,4.358698565744967
88.7,3.5921744435597627,4.357503067684597
88.80000000000001,3.5953748759681656,4.348813168147851
88.9,3.601449763500047,4.349870349479484
89.0,3.6010480613203,4.356553129826681
89.10000000000001,3.606715963894484,4.355672466956485
89.2,3.6085605560064735,4.350447784510494
89.30000000000001,3.6121727351178463,4.350870727617141
89.4,3.6102728248272213,4.344582438768158
89.5,3.6005321079739576,4.356933412004073
89.60000000000001,3.6063982210980297,4.356222981892592
89.7,3.61089042064131,4.363068757752756
89.80000000000001,3.6072067285883005,4.366874026451569
89.9,3.6070605300912417,4.373042250447416
90.0,3.5992656116413304,4.370745413335402
90.10000000000001,3.5939309865931293,4.377846364622701
90.2,3.59466180063643,4.366786194068459
90.30000000000001,3.6010903738633275,4.379272135057289
90.4,3.6009611662593115,4.389882438526852
90.5,3.6040639931821237,4.389585259988734
90.60000000000001,3.606982933304896,4.390435888177323
90.7,3.6058985076904864,4.384968817183854
90.80000000000001,3.6086792213906516,4.369102111969106
90.9,3.6115993892498266,4.374440152225083
91.0,3.619918674092771,4.372622562920422
91.10000000000001,3.623633575113959,4.377921331756181
91.2,3.6268466735141685,4.382507806242952
91.30000000000001,3.621245982787239,4.3899818218673134
91.4,3.62407043347229,4.3987908725054785
91.5,3.6220941879261193,4.404999706696416
91.60000000000001,3.6212290025339673,4.403672435129248
91.7,3.616985716019718,4.3935523351230605
91.80000000000001,3.6119153005710007,4.396415241055321
91.9,3.608468464328533,4.3878417126581635
92.0,3.60401557666018,4.38630016137624
92.10000000000001,3.602606101571203,4.377472538897462
92.2,3.5959437804590832,4.371265267333255
92.30000000000001,3.5979843645122545,4.376279732469611
92.4,3.6001647144124225,4.373196318536637
92.5,3.6004997460498775,4.382085024347901
92.60000000000001,3.597156916724272,4.387848194234741
92.7,3.6035962321881687,4.391029934718581
92.80000000000001,3.60970616416043,4.395379217643074
92.9,3.6130783988350497,4.400018892686991
93.0,3.615943320617991,4.409436210771735
93.10000000000001,3.61076982036551,4.413816035330253
93.2,3.616958624114642,4.414498271793335
93.30000000000001,3.6242242563771896,4.414588923895287
93.4,3.6298398808290586,4.411397899344337
93.5,3.6334484111726195,4.402906375601065
93.60000000000001,3.6361658180549994,4.405448579177692
93.7,3.635335643969141,4.412848061646333
93.80000000000001,3.6310145880707747,4.419820566296455
93.9,3.6315509516928315,4.425120061638133
94.0,3.6324558360477184,4.422259558397152
94.10000000000001,3.6372682800603044,4.419693331542763
94.2,3.64190068863008,4.423284215998813
94.30000000000001,3.642703534364266,4.418557645998372
94.4,3.6470202888833754,4.4212653005400915
94.5,3.6536813963798447,4.417273421332024
94.60000000000001,3.650194290686512,4.4081605897723115
94.7,3.647088968187022,4.410939093882626
94.80000000000001,3.6451886485656186,4.41547824970969
94.9,3.6433705288031146,4.422575855043643
95.0,3.639349283819143,4.4200575970020175
95.10000000000001,3.648023093757824,4.413864445284809
95.2,3.651748674353223,4.416139120510314
95.30000000000001,3.6522040514308696,4.422031826003143
95.4,3.652797850253727,4.426290530100977
95.5,3.652167868563457,4.410188797686355
95.60000000000001,3.6531972043559637,4.410695566541043
95.7,3.6486964132953843,4.416705575857325
95.80000000000001,3.6478234726465186,4.419348592321982
95.9,3.648789846223886,4.42111525688949
96.0,3.6511376405542175,4.4154027164993
96.10000000000001,3.6460971095344674,4.410600405182373
96.2,3.6482956338608488,4.416732692456183
96.30000000000001,3.6555034521576313,4.424604867371939
96.4,3.663968349109884,4.424022533055308
96.5,3.6581805129134595,4.417479511984663
96.60000000000001,3.647919030756355,4.420155562934426
96.7,3.6465684484783085,4.4156881839830335
96.80000000000001,3.6495415297112372,4.404099687420279
96.9,3.6455404707688923,4.4061105246915275
97.0,3.6474678876003224,4.403696905650976
97.10000000000001,3.655868451914054,4.383192901368926
97.2,3.6592446289990446,4.386935940859555
97.30000000000001,3.663266803201519,4.398290317384626
97.4,3.665821723246798,4.405622892717198
97.5,3.6704928431357784,4.409693135672782
97.60000000000001,3.6709472414817257,4.41362125451509
97.7,3.6693394556245322,4.420102321251362
97.80000000000001,3.663611230263325,4.420420981208323
97.9,3.665423410011677,4.431057975273033
98.0,3.666659208954032,4.427401118251871
98.10000000000001,3.6696390599343087,4.431860877142404
98.2,3.6751034616894986,4.438980775408151
98.30000000000001,3.6809887612497296,4.435343801260805
98.4,3.6821263189281055,4.4413192239473
98.5,3.683250651004064,4.433952837493678
98.60000000000001,3.6861795090211387,4.428905815655147
98.7,3.686563701125552,4.428772638038928
98.80000000000001,3.682758465565452,4.419822798302217
98.9,3.6852726089347896,4.418869719089077
99.0,3.6864007745543845,4.421906659577813
99.10000000000001,3.68106975655304,4.431622133095319
99.2,3.6787759237896935,4.432929164837073
99.30000000000001,3.669603172810062,4.426826990257825
99.4,3.6810256078522317,4.430792137186724
99.5,3.6767921087539666,4.422844277115081
99.60000000000001,3.6843264827270876,4.41490213438429
99.7,3.6830782673858153,4.424139221490589
99.80000000000001,3.682873115830832,4.431224614704712
99.9,3.6831959317544687,4.433559642051697
100.0,3.6889462547855416,4.4348671688007695
100.10000000000001,3.6870682720959396,4.433532031952403
100.2,3.6860559098303667,4.434189198026962
100.30000000000001,3.6804749108747434,4.431133174976614
100.4,3.6752139075122914,4.423776570046424
100.5,3.678556737771156,4.431142183173595
100.60000000000001,3.681132954926161,4.4317315978597485
100.7,3.690890316284528,4.434463946135704
100.80000000000001,3.685168839707957,4.431420232397502
100.9,3.681532592890615,4.433755114845933
101.0,3.6849873257592076,4.424609384279433
101.10000000000001,3.6923869701330303,4.4260315778923145
101.2,3.691010248723549,4.416686277620394
101.30000000000001,3.6971710087528127,4.39851531346379
101.4,3.695096552678136,4.397920984404171
101.5,3.68588835861241,4.383465882991708
101.60000000000001,3.6873677131878297,4.377088705957655
101.7,3.6932687241444864,4.374647067525692
101.80000000000001,3.6975208440243335,4.3655421411356565
101.9,3.6961916455591077,4.361438535147177
102.0,3.689319924029484,4.360086371607493
102.10000000000001,3.6936603924869527,4.3604342097825715
102.2,3.702747978301056,4.363706810363977
102.30000000000001,3.7028377479804173,4.367353940505776
102.4,3.7014196689271,4.386193805506448
102.5,3.696870235456421,4.390170662128112
102.60000000000001,3.6940687046069085,4.382999593871587
102.7,3.6864121101424576,4.381650270405158
102.80000000000001,3.6844739002019025,4.383356132735421
102.9,3.690359449586687,4.383236903134516
103.0,3.6889131133133004,4.388550353349886
103.10000000000001,3.686281341431699,4.387275463128964
103.2,3.68361360394168,4.381400902029547
103.30000000000001,3.679734040034816,4.379513084030022
103.4,3.6715985401246893,4.377308274743189
103.5,3.658491839474095,4.3932284936682455
103.60000000000001,3.6597871088109923,4.394321044310413
103.7,3.66003639840827,4.393098857203744
103.80000000000001,3.6522887811270337,4.384002743116716
103.9,3.6457312328144953,4.386774400342457
104.0,3.632056725517309,4.3906091253894495
104.10000000000001,3.6292940052303178,4.39336062933214
104.2,3.625038432387821,4.382120176662045
104.30000000000001,3.6253879539755984,4.374254797553993
104.4,3.623103473439751,4.370057020362562
104.5,3.6265423575042446,4.368030699612068
104.60000000000001,3.629027869730038,4.365882475610051
104.7,3.632844225330456,4.3696744685933915
104.80000000000001,3.6275010543851423,4.375566363385878
104.9,3.6223544971986286,4.367749239953377
105.0,3.6163422773962552,4.362143257839753
105.10000000000001,3.611606554816137,4.360640724849636
105.2,3.604114911444361,4.3594718654736715
105.30000000000001,3.6007273264999893,4.361845744308922
105.4,3.5864623563948554,4.365509543590101
105.5,3.578550393270986,4.36339740084505
105.60000000000001,3.572983281616085,4.366210342795374
105.7,3.5710058072749544,4.370316112932873
105.80000000000001,3.5693479215322763,4.371467605296228
105.9,3.567629128684402,4.362405327954475
106.0,3.571618920296658,4.364511202797271
106.10000000000001,3.568658137038649,4.36420517233364
106.2,3.5599540389228737,4.375352080122938
106.30000000000001,3.5516233256023453,4.371480670386194
106.4,3.5442516739684677,4.369610428385607
106.5,3.5423589678817837,4.371085855613661
106.60000000000001,3.5415457349346853,4.363587233677931
106.7,3.525083983796625,4.35432119129745
106.80000000000001,3.5219016510547494,4.357382769327107
106.9,3.520961010049937,4.3676148687604845
107.0,3.5189280066222164,4.367842356457619
107.10000000000001,3.524315371798396,4.3558621428564495
107.2,3.5228603111562222,4.347376797624431
107.30000000000001,3.5167673090671756,4.346609569218375
107.4,3.5135235252452377,4.3541106734402995
107.5,3.5106812515556034,4.35791283975768
107.60000000000001,3.5056267805489174,4.358979369353076
107.7,3.5062418311519603,4.366249281973418
107.80000000000001,3.5105136438515303,4.366038768556912
107.9,3.5062603168390236,4.36311549845642
108.0,3.5057693135750494,4.368743105816202
108.10000000000001,3.5017488963603856,4.373125591097076
108.2,3.4989982182038046,4.381808580944202
108.30000000000001,3.500783482558026,4.377052795582705
108.4,3.4969787842376174,4.3746652812341305
108.5,3.4959918507499923,4.369843813418227
108.60000000000001,3.4879215635909833,4.364909056970479
108.7,3.4780289063807572,4.372425639575031
108.80000000000001,3.476853888922112,4.378365806674562
108.9,3.474698711588391,4.374337011103512
109.0,3.471294730635732,4.376335097013993
109.10000000000001,3.46409331042571,4.367365547177426
109.2,3.458154941597306,4.360891101440485
109.30000000000001,3.454146212848549,4.355378006761246
109.4,3.4558268213114434,4.356354793309877
109.5,3.455926386933409,4.365041714482289
109.60000000000001,3.45970730968656,4.368221028845105
109.7,3.458173900795461,4.371797973149522
109.80000000000001,3.463690850278462,4.358933918311675
109.9,3.458895188515093,4.348499011932509
110.0,3.4569802353740937,4.349518046816565
110.10000000000001,3.4565390229305595,4.347773632628186
110.2,3.4545561477613442,4.349669285902767
110.30000000000001,3.4574329198598646,4.340734879325203
110.4,3.4584034162512327,4.35257010668801
110.5,3.4628306174059147,4.3640741849502005
110.60000000000001,3.45186894814528,4.373259587413258
110.7,3.456426529702877,4.386787955974526
110.80000000000001,3.4496989943294385,4.387147178474298
110.9,3.4535013919598057,4.384122712217007
111.0,3.462172290301871,4.392748492195039
111.10000000000001,3.4718442032740735,4.392469107578424
111.2,3.4807979550646704,4.383171992984178
111.30000000000001,3.479459467727163,4.383057610776137
111.4,3.4754994945676283,4.383958044920363
111.5,3.475443304988723,4.379796769572355
111.60000000000001,3.468610462329764,4.378230910309384
111.7,3.474869258681801,4.386873624663422
111.80000000000001,3.4761775702028173,4.3796164997237
111.9,3.480789158703107,4.378497579361783
112.0,3.4873807705099016,4.379164234650241
112.10000000000001,3.485737078403155,4.37799824597075
112.2,3.486555696652836,4.365216031024055
112.30000000000001,3.484267364075492,4.3694856851596
112.4,3.4873166277372447,4.382722264669024
112.5,3.496161671749952,4.384176137312246
112.60000000000001,3.491112224886459,4.383690175063877
112.7,3.4977308136561547,4.390792007324787
112.80000000000001,3.5070166337869684,4.388913708479355
112.9,3.496065961136527,4.394416986695702
113.0,3.502359229708897,4.4023112435151885
113.10000000000001,3.5059922566653867,4.405461040101586
113.2,3.5062024395241562,4.407191467059129
113.30000000000001,3.511502148979402,4.404421475747784
113.4,3.515262651570704,4.404417539693433
113.5,3.513928870765915,4.402780014663382
113.60000000000001,3.520718862351585,4.398972352538866
113.7,3.5275809199152603,4.3996710313449165
113.80000000000001,3.5313816763387877,4.402403863356597
113.9,3.5349013907280162,4.399778583262234
114.0,3.5461038913646803,4.391947579111886
114.10000000000001,3.5490229611790585,4.386694995433131
114.2,3.5522308129247793,4.3919254534595105
114.30000000000001,3.550981613125461,4.395711085379684
114.4,3.5512897522066136,4.407232505491442
114.5,3.559373661757459,4.422593474920728
114.60000000000001,3.5609658645708433,4.420058080951858
114.7,3.558377841550916,4.411583037573916
114.80000000000001,3.5599556737132563,4.408998416085538
114.9,3.562192033000299,4.40102995045311
115.0,3.565771492139646,4.401413259697087
115.10000000000001,3.566268666542041,4.394890476983313
115.2,3.5666813205683607,4.396339255792934
115.30000000000001,3.5717760012705777,4.397344410272971
115.4,3.572583021250429,4.4046344075457124
115.5,3.568462152154751,4.40866669267422
115.60000000000001,3.5645772428130003,4.422059019853563
115.7,3.5701479230382236,4.425507201555018
115.80000000000001,3.5746648288844303,4.4177677869275636
115.9,3.563915045580081,4.41360390303668
116.0,3.568827801603113,4.411390141711165
116.10000000000001,3.5677819664614727,4.411173051814978
116.2,3.5689383232781067,4.417396990606466
116.30000000000001,3.5794546700345222,4.422951261117962
116.4,3.5853024862728207,4.418176873104294
116.5,3.583927911584069,4.419822594856318
116.60000000000001,3.5833036047519515,4.426788580862925
116.7,3.58102899146178,4.42603181487007
116.80000000000001,3.587789644512908,4.428788635669302
116.9,3.592815685939669,4.428256365257808
117.0,3.596079744812603,4.426735458115879
117.10000000000001,3.5951621528168967,4.4321690659806405
117.2,3.597134914126838,4.432861354616688
117.30000000000001,3.5964483527119624,4.424339400968335
117.4,3.592267955273545,4.422266456269319
117.5,3.5943977557087226,4.427487592409468
117.60000000000001,3.5944673449110955,4.427673393871452
117.7,3.5929741758124574,4.427748502213024
117.80000000000001,3.591542218226881,4.43155442292745
117.9,3.5897123573579934,4.436704678285133
118.0,3.5853761152414405,4.435887546572504
118.10000000000001,3.579473861607005,4.4463890792469325
118.2,3.586063714957842,4.43956076297167
118.30000000000001,3.5766828165352327,4.443603886697797
118.4,3.5747703381599263,4.449683806363175
118.5,3.5806823697866146,4.458650301674066
118.60000000000001,3.5855154711695074,4.4585823042610775
118.7,3.589158953486125,4.447047192990142
118.80000000000001,3.5926420405956363,4.441611155471036
118.9,3.594953145643441,4.427918365785161
119.0,3.596585111394661,4.436088371370112
119.10000000000001,3.5968479536338056,4.433166227667564
119.2,3.6024473075278873,4.430108327642195
119.30000000000001,3.609419592980112,4.426561889037426
119.4,3.610443815383164,4.417574100607367
119.5,3.6159701760957743,4.422024534798741
119.60000000000001,3.6211568206300457,4.4276932712249595
119.7,3.6223069082305357,4.424061186009258
119.80000000000001,3.625588361527548,4.424844272358666
119.9,3.6258239680305127,4.425867728164506
120.0,3.6230005560165623,4.426970000830501
120.10000000000001,3.6171692513672444,4.429622170291993
120.2,3.6190948912026895,4.4334031049557305
120.30000000000001,3.629180213234858,4.428300059373335
120.4,3.6333582970359974,4.422323635910109
120.5,3.6379452459781136,4.422175645467543
120.60000000000001,3.635405455164704,4.418498593750917
120.7,3.6373511653456703,4.417409311641567
120.80000000000001,3.637909849082094,4.414338421063622
120.9,3.639959487107529,4.412297158362207
121.0,3.6371767028681137,4.4062675448180135
121.10000000000001,3.6345628469374707,4.415060133509552
121.2,3.6393478706586033,4.4216722985910115
121.30000000000001,3.640691161682504,4.423454846546715
121.4,3.642309523815582,4.428549202916499
121.5,3.6468478280412295,4.434732818266942
121.60000000000001,3.652256483044754,4.4288264777443525
121.7,3.646787458426552,4.428414305187474
121.80000000000001,3.6441748502915714,4.422032497663097
121.9,3.6488480836543924,4.4289707808129055
122.0,3.6469591597809057,4.433234488528599
122.10000000000001,3.6469573939978464,4.419801600679609
122.2,3.647649626200651,4.418670476317121
122.30000000000001,3.6495240918701954,4.406971758450992
122.4,3.645085071070196,4.412107188180065
122.5,3.645307124372019,4.408421981182415
122.60000000000001,3.645781702102116,4.407099632136129
122.7,3.6510326856102733,4.401142668864769
122.80000000000001,3.656117628867125,4.396132795416754
122.9,3.6583632790705605,4.395834260207284
123.0,3.6623067254999095,4.404513474825776
123.10000000000001,3.6639784970572182,4.412262923676647
123.2,3.666605904698835,4.415167798738553
123.30000000000001,3.663340911253194,4.410850677239381
123.4,3.6641623812794477,4.402975901144385
123.5,3.662323297224915,4.394772184775444
123.60000000000001,3.659913771949664,4.394692553816265
123.7,3.6599480865797385,4.3876947681721665
123.80000000000001,3.6658483564922175,4.386155463657838
123.9,3.666691982444885,4.396317229851447
124.0,3.6703727071920893,4.3991828119573295
124.10000000000001,3.667065735484724,4.403207841443747
124.2,3.6704354762526816,4.412694613558862
124.30000000000001,3.670971875768858,4.42421185584324
124.4,3.673145788897703,4.427388037291773
124.5,3.675122941401787,4.427451616294326
124.60000000000001,3.6713253517589766,4.431037215422007
124.7,3.667030004148055,4.4230482889136695
124.80000000000001,3.670904728605031,4.4132637503321455
124.9,3.677140834468827,4.413535589923911
125.0,3.679039168509504,4.4024096337987535
125.10000000000001,3.6782945815693093,4.398696908714691
125.2,3.679809111776054,4.395056447421029
125.30000000000001,3.678850703816229,4.401146671338359
125.4,3.6790122554875393,4.392916221322113
125.5,3.682703484111744,4.390417402065348
125.60000000000001,3.6805486354032584,4.388337988706439
125.7,3.673366661587754,4.398271247337168
125.80000000000001,3.6647297551830773,4.405002623480786
125.9,3.6499647392021117,4.4020934080104945
126.0,3.6446807635260496,4.402445620384707
126.10000000000001,3.6492199608007696,4.408580831606746
126.2,3.6571232275286167,4.404128439781768
126.30000000000001,3.6588373026642924,4.402085556956079
126.4,3.6571456680465415,4.3956528684666285
126.5,3.6494141632747232,4.406247451735897
126.60000000000001,3.651535674838887,4.412863233139732
126.7,3.6511598416827384,4.410993959485785
126.80000000000001,3.6599000649171582,4.410170608356974
126.9,3.661910889730157,4.40894823030532
127.0,3.6525034531387743,4.401140716101295
127.10000000000001,3.6512391204956147,4.398266810274609
127.2,3.654335408048216,4.379696249847049
127.30000000000001,3.650454846061543,4.370817956890234
127.4,3.638854973248607,4.37773028825038
127.5,3.6434038717338297,4.377166411176492
127.60000000000001,3.645917989271103,4.380899592806769
127.7,3.6400156447209726,4.37974902869548
127.80000000000001,3.6326665133966753,4.363089277387117
127.9,3.630209174105353,4.359191673515869
128.0,3.6234032968316923,4.357534318892476
128.1,3.6166399931850592,4.356969135936471
128.20000000000002,3.6210744637512233,4.3635134621833975
128.3,3.619685327415507,4.367766816399821
128.4,3.621998467311919,4.373002789204299
128.5,3.617605522054733,4.373058079864778
128.6,3.611257879484249,4.360902137701321
128.70000000000002,3.606111474182489,4.356347361638326
128.8,3.6035957383456005,4.352959121333858
128.9,3.6012887290993207,4.355960767847714
129.0,3.592796337650174,4.3646390504776615
129.1,3.5976414925431555,4.380164463035527
129.20000000000002,3.597995706721704,4.3794445288635675
129.3,3.605245362765119,4.380629883212923
129.4,3.5962606812748636,4.3796734035431655
129.5,3.6012601028878635,4.3768991461276805
129.6,3.593136466642133,4.369295465931154
129.70000000000002,3.594201361001342,4.361016993751832
129.8,3.5951845698186817,4.355361400176691
129.9,3.587441514126022,4.354902168921627
130.0,3.5835181610124325,4.349059166391363
130.1,3.5749550538917108,4.356606531813676
130.20000000000002,3.5689801832041934,4.365681465905369
130.3,3.571458879735261,4.383004431067612
130.4,3.574445842294578,4.3862588787982295
130.5,3.561561523579175,4.37865364433706
130.6,3.5557295001851985,4.381809459971197
130.70000000000002,3.5598951281211586,4.39091656696678
130.8,3.560131196170374,4.383277635242198
130.9,3.5661939702748793,4.371241193799476
131.0,3.5635768077020873,4.36078871664107
131.1,3.56032917227363,4.371928141524836
131.20000000000002,3.5441175312941806,4.361311270292438
131.3,3.5461661857038465,4.35479050479539
131.4,3.550974162949444,4.357194603626782
131.5,3.5435397362766676,4.361593439481587
131.6,3.5382640204035183,4.360194691726677
131.70000000000002,3.5386645623026296,4.361184043995764
131.8,3.5345727251351735,4.361502199806595
131.9,3.5407473015281252,4.359908232523687
132.0,3.529742203535025,4.3463404577858755
132.1,3.5312228883662296,4.339670372880608
132.20000000000002,3.5374801985867164,4.334359979315085
132.3,3.5346677149084544,4.3304046245835135
132.4,3.5334583126020065,4.336601241834305
132.5,3.5248539249777138,4.333266253080982
132.6,3.5267774920411807,4.335525954931997
132.70000000000002,3.522868505657741,4.347967974732655
132.8,3.5121835636291157,4.358028423183756
132.9,3.5062249227945586,4.365186340911586
133.0,3.5065686474583773,4.3658646990286005
133.1,3.516107095666072,4.369534085233034
133.20000000000002,3.512754315439287,4.362664017561812
133.3,3.5108782445103426,4.358356927087652
133.4,3.508840751365192,4.358269435252999
133.5,3.503339951766895,4.366365529624567
133.6,3.49496533609814,4.373244967464671
133.70000000000002,3.491642669073164,4.381374046789799
133.8,3.4893567874826696,4.387579897510959
133.9,3.4874992813853676,4.382806074426813
134.0,3.485983668248392,4.3728829274450804
134.1,3.4826244301176392,4.371656287992078
134.20000000000002,3.4850912064364676,4.355903410940834
134.3,3.4914441132982734,4.350322318518322
134.4,3.484586351396608,4.347227780175217
134.5,3.4756118088296977,4.353585113079312
134.6,3.4686848413419216,4.353324942767738
134.70000000000002,3.4745157951529264,4.347526708040804
134.8,3.4816641366685888,4.354439561374901
134.9,3.4750550718453734,4.359210530571338
135.0,3.480822922782323,4.356848937458953
135.1,3.4750329344551107,4.351519040468971
135.20000000000002,3.4630659646506414,4.35003053538083
135.3,3.467066104806146,4.351688386331367
135.4,3.46271923826223,4.360384274526767
135.5,3.4678309702532872,4.3564013054107305
135.6,3.467225007305325,4.361574484208715
135.70000000000002,3.4655885772101906,4.364379520522679
135.8,3.4699405089199744,4.366643138278712
135.9,3.476078530200376,4.3484233246654025
136.0,3.47522257550895,4.339514786407764
136.1,3.4727150257006287,4.347979682147918
136.20000000000002,3.4630581808594836,4.35349865278669
136.3,3.474771358220446,4.352517424650882
136.4,3.478075077923691,4.35741533532458
136.5,3.4776239075335895,4.357978487756851
136.6,3.478611049663617,4.352062513847131
136.70000000000002,3.4694257620015208,4.364273065321491
136.8,3.465051338846021,4.373080347736222
136.9,3.4636406036948357,4.374993540411627
137.0,3.463721593734253,4.375118780258365
137.1,3.4716813196665046,4.379841759727703
137.20000000000002,3.481674479095035,4.390631836604042
137.3,3.4796948754903165,4.391485196204931
137.4,3.481666044160285,4.39918437608863
137.5,3.4882900797115726,4.409038710601203
137.6,3.487504107865098,4.410860675098129
137.70000000000002,3.4859726152840382,4.416602646061046
137.8,3.4905224330855265,4.418632244337832
137.9,3.498993326056478,4.421699333888067
138.0,3.507301756186776,4.423156527629849
138.1,3.511816176923224,4.4228742109576675
138.20000000000002,3.515558534730958,4.421519384421184
138.3,3.5190552283297905,4.415691266364593
138.4,3.523025159676123,4.416311267540222
138.5,3.5240542322581745,4.4052666113709185
138.6,3.528218378467035,4.409920168335287
138.70000000000002,3.5214247589072514,4.4051938200858665
138.8,3.5153276664224578,4.414818594910471
138.9,3.516553681368752,4.414642652796784
139.0,3.52102882303907,4.406895758319869
139.1,3.526663203884188,4.406757721040645
139.20000000000002,3.5263019760522925,4.417782900596205
139.3,3.5287558872114384,4.411349307994032
139.4,3.5398854403789684,4.403291629793527
139.5,3.543414195027691,4.404819942452229
139.6,3.544159204098967,4.408850883541181
139.70000000000002,3.544483990601181,4.408350535635635
139.8,3.545157985491484,4.402413882214524
139.9,3.553380810163462,4.3971519445859055
140.0,3.5560251424703604,4.39772347030437
140.1,3.5569768321296467,4.40060132649066
140.20000000000002,3.554720523143052,4.4062407499946366
140.3,3.5546477467796147,4.405118234345635
140.4,3.560272410345577,4.409318419957722
140.5,3.564675377117538,4.424148738606916
140.6,3.5692388311158876,4.423658946561743
140.70000000000002,3.5687235902771106,4.420949768474947
140.8,3.573665065696294,4.425772221582852
140.9,3.5761674436991626,4.426057746445345
141.0,3.5713903086652135,4.423943550099698
141.1,3.573043219374022,4.425886050227035
141.20000000000002,3.5755457889832245,4.420925329004493
141.3,3.577338844358832,4.417986386486242
141.4,3.5719720731867484,4.420243508645213
141.5,3.5701618077685016,4.416150551990308
141.6,3.573097429601979,4.426806246290543
141.70000000000002,3.5771970897610843,4.41987638552846
141.8,3.5756560884885475,4.427741850511513
141.9,3.5751147456773755,4.428193319217385
142.0,3.574869410580277,4.426769368624108
142.1,3.5757711462210553,4.433972455847773
142.20000000000002,3.5747285197825973,4.435861481847801
142.3,3.570269228979987,4.442051466967701
142.4,3.5724517864215004,4.445760582208873
142.5,3.5737407632594467,4.4404242026708864
142.6,3.573088054411859,4.434524270075006
142.70000000000002,3.5681088185498355,4.42790864834195
142.8,3.5677341599401315,4.428387042071815
142.9,3.5719120588299096,4.424196065950239
143.0,3.575024107027151,4.405002766682982
143.1,3.5672742147445957,4.406092492215162
143.20000000000002,3.5717205279049735,4.409274746025511
143.3,3.574240397033481,4.413460861564854
143.4,3.58043607564173,4.408371363197857
143.5,3.587591001055227,4.414538389258457
143.6,3.595691613267594,4.41156526130352
143.70000000000002,3.589797137576854,4.4177642046637295
143.8,3.5960502640381917,4.4105275025389465
143.9,3.599966965756535,4.403942757676007
144.0,3.599700877519484,4.395135015933717
144.1,3.601330661221667,4.391809211715181
144.20000000000002,3.6019155690812323,4.38834899556885
144.3,3.603807225319917,4.378547144577218
144.4,3.600711983567348,4.367475182661545
144.5,3.6013166331551374,4.37260309979787
144.6,3.604851873777912,4.38256748701265
144.70000000000002,3.606849706263465,4.38591614851402
144.8,3.609688233669584,4.384106036849335
144.9,3.607479827044391,4.386861991109923
145.0,3.6081472178866387,4.393042866033214
145.1,3.6121215860061584,4.4089254982360835
145.20000000000002,3.6163521730648056,4.416074306387376
145.3,3.6151036700907597,4.415419145971659
145.4,3.6068761383028556,4.419204456246573
145.5,3.613456195579735,4.419069025057749
145.6,3.613146812209587,4.42033845296943
145.70000000000002,3.6217583521703576,4.418820344334788
145.8,3.620950437826338,4.4069538160589525
145.9,3.6278408935656414,4.401922130851321
146.0,3.626476597905865,4.402050952188568
146.1,3.6273618672690104,4.39823239696716
146.20000000000002,3.6252281300107962,4.405820013196171
146.3,3.6163780743712994,4.402436454909793
146.4,3.616200779316515,4.410575203665755
146.5,3.6181001074025843,4.411025031451709
146.6,3.612475016097654,4.405368387441825
146.70000000000002,3.613590899772427,4.408888204197194
146.8,3.6116013705258414,4.410223620354828
146.9,3.6154129370348924,4.406388550034321
147.0,3.608006755881703,4.396241542851765
147.1,3.617513323490284,4.4028967071471365
147.20000000000002,3.618818565427604,4.403322722773779
147.3,3.622548260851461,4.407666377723879
147.4,3.6229626768807943,4.408113487556405
147.5,3.6228765585877936,4.412137611040003
147.6,3.620036331452694,4.412344968873872
147.70000000000002,3.619993482257365,4.414314584287212
147.8,3.618570422451933,4.418028155217546
147.9,3.626656853428649,4.411121966249701
148.0,3.6335543063716957,4.410426510419625
148.1,3.633202253012543,4.412605718883805
148.20000000000002,3.63703433038111,4.409008743955114
148.3,3.6369490590145164,4.409203860513532
148.4,3.636314883184291,4.4030767182588875
148.5,3.6334436433863107,4.39675940887427
148.6,3.6294279764880426,4.395380753614647
148.70000000000002,3.63561345823,4.389255214680373
148.8,3.637418247489296,4.382156425058366
148.9,3.643401759848611,4.381898045569264
149.0,3.6455365483085633,4.393689361166445
149.1,3.642003247329255,4.3963432465168575
149.20000000000002,3.6396735044570248,4.398628433280725
149.3,3.642441059335728,4.405057124324467
149.4,3.6407908252779237,4.408608758192025
149.5,3.6393051333501987,4.419518376982803
149.6,3.6356346232323515,4.423752231002386
149.70000000000002,3.6409045626277137,4.425096850723052
149.8,3.637754288294799,4.419510101157461
149.9,3.63050448228767,4.415722175851505

